ODE Methods for Computing One-Dimensional Self-Motion Manifolds

Redundant manipulators are well understood to offer infinite joint configurations for achieving a desired end-effector pose. The multiplicity of inverse kinematics (IK) solutions allows for the simultaneous solving of auxiliary tasks like avoiding joint limits or obstacles. However, the most widely used IK solvers are numerical gradient-based iterative methods that inherently return a locally optimal solution. In this work, we explore the computation of self-motion manifolds (SMMs), which represent the set of all joint configurations that solve the inverse kinematics problem for redundant manipulators. Thus, SMMs are global IK solutions for redundant manipulators. We focus on task redundancies of dimensionality 1, introducing a novel ODE formulation for computing SMMs using standard explicit fixed-step ODE integrators. We also address the challenge of ``inducing'' redundancy in otherwise non-redundant manipulators assigned to tasks naturally described by one degree of freedom less than the non-redundant manipulator. Furthermore, recognizing that SMMs can consist of multiple disconnected components, we propose methods for searching for these separate SMM components. Our formulations and algorithms compute accurate SMM solutions without requiring additional IK refinement, and we extend our methods to prismatic joint systems -- an area not covered in current SMM literature. This manuscript presents the derivation of these methods and several examples that show how the methods work and their limitations.

==> poses.csv <==
x0,y0,x1,y1,x2,y2,x3,y3
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
8.191520442889917986e-01,-5.735764363510460484e-01,9.988017724085628268e-01,4.893893576196119144e-02,9.988017724085628268e-01,4.893893576196119144e-02,9.631083522931886964e-01,2.691139196383181553e-01
1.715727272571562878e+00,-4.951362678781536797e-01,1.715727272571562878e+00,-4.951362678781536797e-01,1.862509562769046889e+00,3.019386449922490390e-01,1.862509562769046889e+00,3.019386449922490390e-01
2.467481369200289709e+00,-2.215201532176186983e-01,2.467481369200289709e+00,-2.215201532176187538e-01,2.467481369200289709e+00,-2.215201532176186983e-01,2.467481369200289709e+00,-2.215201532176186983e-01


==> results/PSO/benchmark.csv <==
file,score,reachable,number of targets
../results/PSO/pso_pos_pitch_camber_log_20241104_163812.csv,0.9496663884449902,16.0,20
../results/PSO/pso_pos_pitch_camber_log_20241112_161651.csv,0.8104183472333776,15.0,20
../results/PSO/pso_pos_pitch_camber_log_20241115_182323.csv,0.762031341173556,14.0,20
../results/PSO/pso_pos_pitch_camber_log_20241105_145124.csv,0.8328022321534115,16.0,20
../results/PSO/pso_pos_pitch_camber_log_20241113_133259.csv,0.9496663884449902,14.0,20
../results/PSO/pso_pos_pitch_camber_log_20241117_141706.csv,0.9496663884449902,13.0,20
../results/PSO/pso_pos_pitch_camber_log_20241107_094713.csv,0.7646873936863837,17.0,20
../results/PSO/pso_pos_pitch_camber_log_20241114_112043.csv,0.704664418351164,16.0,20


==> results/PSO/pso_pos_pitch_camber_log_20241104_163812.csv <==
evaluations,scores,x,y,z,pitch,camber
100.0,0.6316906002061948,0.375,0.35000000000000003,0.6000000000000001,1.48352986419518,1.48352986419518
200.0,0.7685535067959353,0.325,0.32499999999999996,0.5999999999999999,1.4835298641951766,0.9599310885968784
300.0,0.853458584981211,0.25000000000000006,0.2,0.7,1.570796326794893,0.26179938779914735
400.0,0.9280232761404209,0.35000000000000003,0.2,0.44999999999999996,1.570796326794893,0.5235987755982965
500.0,0.9280232761404209,0.35000000000000003,0.2,0.44999999999999996,1.570796326794893,0.5235987755982965
600.0,0.9280232761404209,0.35000000000000003,0.2,0.44999999999999996,1.570796326794893,0.5235987755982965
700.0,0.9496663884449902,0.30000000000000004,0.2,0.49999999999999994,1.570796326794893,0.4363323129985801
800.0,0.9496663884449902,0.30000000000000004,0.2,0.49999999999999994,1.570796326794893,0.4363323129985801
900.0,0.9496663884449902,0.30000000000000004,0.2,0.49999999999999994,1.570796326794893,0.4363323129985801
1000.0,0.9496663884449902,0.30000000000000004,0.2,0.49999999999999994,1.570796326794893,0.4363323129985801
1100.0,0.9496663884449902,0.30000000000000004,0.2,0.49999999999999994,1.570796326794893,0.4363323129985801


==> results/PSO/pso_pos_pitch_camber_log_20241105_145124.csv <==
evaluations,scores,x,y,z,pitch,camber
100.0,0.592142447895694,0.225,0.325,0.47500000000000003,0.6108652381980153,0.5235987755982988
200.0,0.6950582335637188,0.30000000000000004,0.275,0.39999999999999997,1.1344640137963111,0.5235987755982965
300.0,0.7204032791274464,0.275,0.3,0.4749999999999999,1.570796326794893,0.9599310885968784
400.0,0.7237583377381064,0.35000000000000003,0.3,0.44999999999999996,1.570796326794893,0.9599310885968784
500.0,0.8328022321534115,0.35000000000000003,0.3,0.39999999999999997,1.570796326794893,0.7853981633974456
600.0,0.8328022321534115,0.35000000000000003,0.3,0.39999999999999997,1.570796326794893,0.7853981633974456
700.0,0.8328022321534115,0.35000000000000003,0.3,0.39999999999999997,1.570796326794893,0.7853981633974456
800.0,0.8328022321534115,0.35000000000000003,0.3,0.39999999999999997,1.570796326794893,0.7853981633974456
900.0,0.8328022321534115,0.35000000000000003,0.3,0.39999999999999997,1.570796326794893,0.7853981633974456
1000.0,0.8328022321534115,0.35000000000000003,0.3,0.39999999999999997,1.570796326794893,0.7853981633974456
1100.0,0.8328022321534115,0.35000000000000003,0.3,0.39999999999999997,1.570796326794893,0.7853981633974456


==> results/PSO/pso_pos_pitch_camber_log_20241107_094713.csv <==
evaluations,scores,x,y,z,pitch,camber
250.0,0.7448229416742908,0.275,0.275,0.49999999999999994,1.570796326794893,0.7853981633974456
300.0,0.761196954935047,0.30000000000000004,0.275,0.44999999999999996,1.570796326794893,0.7853981633974456
350.0,0.761196954935047,0.30000000000000004,0.275,0.44999999999999996,1.570796326794893,0.7853981633974456
400.0,0.761196954935047,0.30000000000000004,0.275,0.44999999999999996,1.570796326794893,0.7853981633974456
450.0,0.761196954935047,0.30000000000000004,0.275,0.44999999999999996,1.570796326794893,0.7853981633974456
500.0,0.7617118107212273,0.325,0.275,0.4749999999999999,1.570796326794893,0.7853981633974456
550.0,0.7617118107212273,0.325,0.275,0.4749999999999999,1.570796326794893,0.7853981633974456
600.0,0.7646873936863837,0.325,0.275,0.49999999999999994,1.570796326794893,0.7853981633974456
650.0,0.7646873936863837,0.325,0.275,0.49999999999999994,1.570796326794893,0.7853981633974456
700.0,0.7646873936863837,0.325,0.275,0.49999999999999994,1.570796326794893,0.7853981633974456
750.0,0.7646873936863837,0.325,0.275,0.49999999999999994,1.570796326794893,0.7853981633974456
800.0,0.7646873936863837,0.325,0.275,0.49999999999999994,1.570796326794893,0.7853981633974456


==> results/PSO/pso_pos_pitch_camber_log_20241112_161651.csv <==
evaluations,scores,x,y,z,pitch,camber
50.0,0.4868430527195347,0.4,0.35000000000000003,0.375,0.9599310885968813,0.4363323129985824
100.0,0.704292175137962,0.275,0.3,0.5249999999999999,1.4835298641951766,0.5235987755982965
150.0,0.704292175137962,0.275,0.3,0.5249999999999999,1.4835298641951766,0.5235987755982965
200.0,0.734717736159861,0.25000000000000006,0.3,0.49999999999999994,1.4835298641951766,0.6981317007977292
250.0,0.7586174465968439,0.25000000000000006,0.275,0.5999999999999999,1.570796326794893,0.7853981633974456
300.0,0.7680046800876269,0.275,0.275,0.5499999999999999,1.570796326794893,0.6981317007977292
350.0,0.809812896210392,0.25000000000000006,0.32499999999999996,0.625,1.570796326794893,0.872664625997162
400.0,0.809812896210392,0.25000000000000006,0.32499999999999996,0.625,1.570796326794893,0.872664625997162
450.0,0.809812896210392,0.25000000000000006,0.32499999999999996,0.625,1.570796326794893,0.872664625997162
500.0,0.809812896210392,0.25000000000000006,0.32499999999999996,0.625,1.570796326794893,0.872664625997162
550.0,0.809812896210392,0.25000000000000006,0.32499999999999996,0.625,1.570796326794893,0.872664625997162
600.0,0.809812896210392,0.25000000000000006,0.32499999999999996,0.625,1.570796326794893,0.872664625997162
650.0,0.809812896210392,0.25000000000000006,0.32499999999999996,0.625,1.570796326794893,0.872664625997162
700.0,0.8104183472333776,0.275,0.35,0.4749999999999999,1.570796326794893,0.872664625997162
750.0,0.8104183472333776,0.275,0.35,0.4749999999999999,1.570796326794893,0.872664625997162
800.0,0.8104183472333776,0.275,0.35,0.4749999999999999,1.570796326794893,0.872664625997162
850.0,0.8104183472333776,0.275,0.35,0.4749999999999999,1.570796326794893,0.872664625997162
900.0,0.8104183472333776,0.275,0.35,0.4749999999999999,1.570796326794893,0.872664625997162
950.0,0.8104183472333776,0.275,0.35,0.4749999999999999,1.570796326794893,0.872664625997162
1000.0,0.8104183472333776,0.275,0.35,0.4749999999999999,1.570796326794893,0.872664625997162
1050.0,0.8104183472333776,0.275,0.35,0.4749999999999999,1.570796326794893,0.872664625997162


==> results/PSO/pso_pos_pitch_camber_log_20241113_133259.csv <==
evaluations,scores,x,y,z,pitch,camber
200.0,0.7076815541307141,0.42500000000000004,0.225,0.4,1.5707963267948966,0.5235987755982988
400.0,0.7281778420999452,0.4,0.225,0.39999999999999997,1.570796326794893,0.6108652381980129
600.0,0.7447271521476785,0.35000000000000003,0.225,0.44999999999999996,1.570796326794893,0.5235987755982965
800.0,0.8929174044846876,0.37500000000000006,0.2,0.4749999999999999,1.570796326794893,0.4363323129985801
1000.0,0.9385632920810626,0.30000000000000004,0.2,0.4749999999999999,1.570796326794893,0.5235987755982965
1200.0,0.9496663884449902,0.30000000000000004,0.2,0.49999999999999994,1.570796326794893,0.4363323129985801


==> results/PSO/pso_pos_pitch_camber_log_20241114_112043.csv <==
evaluations,scores,x,y,z,pitch,camber
200.0,0.6355565018098521,0.17500000000000002,0.30000000000000004,0.325,0.7853981633974483,0.7853981633974483
400.0,0.685350831949537,0.2,0.3,0.3,0.6981317007977292,0.7853981633974456
600.0,0.704664418351164,0.175,0.25,0.32499999999999996,0.6108652381980129,0.6108652381980129
800.0,0.704664418351164,0.175,0.25,0.32499999999999996,0.6108652381980129,0.6108652381980129


==> results/PSO/pso_pos_pitch_camber_log_20241115_182323.csv <==
evaluations,scores,x,y,z,pitch,camber
200.0,0.6424808176621976,0.42500000000000004,0.225,0.25,0.6981317007977318,0.6108652381980153
400.0,0.6676942728406036,0.125,0.225,0.5249999999999999,0.6981317007977292,0.5235987755982965
600.0,0.673491813405148,0.125,0.225,0.4749999999999999,0.6981317007977292,0.6108652381980129
800.0,0.685010821064629,0.10000000000000002,0.2,0.44999999999999996,0.7853981633974456,0.4363323129985801
1000.0,0.7004111014210963,0.15000000000000002,0.2,0.3,0.6108652381980129,0.5235987755982965
1200.0,0.762031341173556,0.2,0.2,0.42499999999999993,1.1344640137963111,0.5235987755982965


==> results/PSO/pso_pos_pitch_camber_log_20241117_141706.csv <==
evaluations,scores,x,y,z,pitch,camber
200.0,0.654754305765538,0.07500000000000001,0.2,0.325,-0.08726646259971647,0.4363323129985824
400.0,0.6850304812828778,0.10000000000000002,0.2,0.32499999999999996,0.5235987755982965,0.5235987755982965
600.0,0.6850304812828778,0.10000000000000002,0.2,0.32499999999999996,0.5235987755982965,0.5235987755982965
800.0,0.7385144285268482,0.2,0.25,0.375,0.872664625997162,0.6108652381980129
1000.0,0.7604886184449168,0.25000000000000006,0.2,0.39999999999999997,1.0471975511965947,0.5235987755982965
1200.0,0.9233536650166481,0.35000000000000003,0.2,0.42499999999999993,1.570796326794893,0.5235987755982965
1400.0,0.9233536650166481,0.35000000000000003,0.2,0.42499999999999993,1.570796326794893,0.5235987755982965
1600.0,0.932336352650333,0.30000000000000004,0.2,0.49999999999999994,1.570796326794893,0.5235987755982965
1800.0,0.932336352650333,0.30000000000000004,0.2,0.49999999999999994,1.570796326794893,0.5235987755982965
2000.0,0.9496663884449902,0.30000000000000004,0.2,0.49999999999999994,1.570796326794893,0.4363323129985801
2200.0,0.9496663884449902,0.30000000000000004,0.2,0.49999999999999994,1.570796326794893,0.4363323129985801


==> results/default_design.csv <==
x,score,reachable,number of targets
0.0,0.2834942470911103,8.0,20
0.025,0.3511845438583946,9.0,20
0.05,0.33959000655192556,9.0,20
0.07500000000000001,0.37288381444413365,9.0,20
0.1,0.3675652148141573,10.0,20
0.125,0.38503853894064516,12.0,20
0.15000000000000002,0.41735625249562947,12.0,20
0.17500000000000002,0.4410498707857757,14.0,20
0.2,0.4307469850094797,14.0,20
0.225,0.4096881070081223,14.0,20
0.25,0.3857259508227984,14.0,20
0.275,0.35562670976472815,16.0,20
0.30000000000000004,0.33577959789650125,15.0,20
0.325,0.3146766600101828,17.0,20
0.35000000000000003,0.29705716681367,15.0,20
0.375,0.2839978392801056,16.0,20
0.4,0.24842177952300054,14.0,20
0.42500000000000004,0.24995421946180812,15.0,20


==> results/x6smm/distance_ydeflection_error_00.csv <==
Index,DistanceError,YDirectionError
0,0.0,0.0
1,3.1423846314934123e-13,1.7852686610308925e-12
2,6.757870279411987e-13,3.6186730538865377e-12
3,1.0959910676532426e-12,5.543200046940137e-12
4,1.587405365662677e-12,7.618714145331066e-12
5,2.1653868881043505e-12,9.921194389394437e-12
6,2.849724664356027e-12,1.2547269551241926e-11
7,3.6677871178341756e-12,1.5618171511517725e-11
8,4.658547139676438e-12,1.927446240351256e-11
9,5.880342833937737e-12,2.367411466480019e-11
10,7.419665256555572e-12,2.896889191791686e-11
11,9.3974778049849e-12,3.5261056037869975e-11
12,1.196578275667421e-11,4.252277067338934e-11
13,1.527474703554194e-11,5.048288656493337e-11
14,1.939966154477055e-11,5.849341059683957e-11
15,2.4231466704548026e-11,6.546957045127503e-11
16,2.937860735835785e-11,7.004705458460404e-11
17,3.4173279420631593e-11,7.110166909638652e-11
18,3.787216269249057e-11,6.85726248783413e-11
19,4.000979485054219e-11,6.413174873846114e-11
20,4.0687571116728326e-11,6.091296112050169e-11
21,4.0561029984368296e-11,6.185208206322758e-11
22,4.0541116794858324e-11,6.776585171059032e-11
23,4.140239374142099e-11,7.738688385719727e-11
24,4.3471904035384363e-11,8.879556290978997e-11
25,4.656379380461944e-11,1.003569919838798e-10
26,5.020321606839945e-11,1.1100856597568566e-10
27,5.391606304972576e-11,1.202421797071957e-10
28,5.73798684561929e-11,1.2795010163229692e-10
29,6.043496802243208e-11,1.342498397261075e-10
30,6.303677262290564e-11,1.3934989334466843e-10
31,6.52064096994355e-11,1.434707725249507e-10
32,6.69939195341489e-11,1.4680795643088716e-10
33,6.84573808383387e-11,1.4952377435728814e-10
34,6.965279319426091e-11,1.5174890234619049e-10
35,7.062885243127453e-11,1.5358412926782904e-10
36,7.142675532468605e-11,1.5510765534128406e-10
37,7.20805426205289e-11,1.5638369274705397e-10
38,7.261741874562928e-11,1.574601027598245e-10
39,7.305941073006807e-11,1.5837713433907957e-10
40,7.342413296020468e-11,1.5916821050325363e-10
41,7.372559741856092e-11,1.5985968898190284e-10
42,7.397507809635726e-11,1.604772549645281e-10
43,7.418137787688737e-11,1.6103998222254736e-10
44,7.435116216637643e-11,1.6156697143460918e-10
45,7.448983324875843e-11,1.62075512940161e-10
46,7.460135228481905e-11,1.6258328639221487e-10
47,7.468828539649597e-11,1.6310608173717457e-10
48,7.475226148761702e-11,1.6365976158041696e-10
49,7.479434561134548e-11,1.6426012554019337e-10
50,7.481459981884187e-11,1.6492465871771946e-10
51,7.481212580272883e-11,1.6566767697846273e-10
52,7.478590610972269e-11,1.665075367492394e-10
53,7.473425851202705e-11,1.6745859720531617e-10
54,7.465527613818858e-11,1.6853551806388182e-10
55,7.454691881294825e-11,1.6975160913888316e-10
56,7.440631885787732e-11,1.711201467118842e-10
57,7.423173275980053e-11,1.7264911566779576e-10
58,7.402081695532874e-11,1.7434505482523586e-10
59,7.377159300802845e-11,1.7621136557052928e-10
60,7.348340739206382e-11,1.7824659566671405e-10
61,7.315535510046014e-11,1.8044642372573776e-10
62,7.278768955020952e-11,1.8280006973452096e-10
63,7.238189359511331e-11,1.8529437126168775e-10
64,7.194000157033229e-11,1.8791075548832166e-10
65,7.146542831649279e-11,1.9062775940964003e-10
66,7.096223067140703e-11,1.9341978139977247e-10
67,7.043584025745211e-11,1.9626029437266682e-10
68,6.989261695949654e-11,1.9912074175034718e-10
69,6.93392223478076e-11,2.019724494258885e-10
70,6.878318939931065e-11,2.0478728231063937e-10
71,6.823281289775579e-11,2.0753814109781392e-10
72,6.769599268588653e-11,2.1020093875283475e-10
73,6.718066332089408e-11,2.1275471810025e-10
74,6.66948802391178e-11,2.1518237797480058e-10
75,6.624539195448304e-11,2.1747119912666237e-10
76,6.583911462779203e-11,2.1961239650053918e-10
77,6.548102569693852e-11,2.2160363666679217e-10
78,6.517574615786645e-11,2.2344737518753371e-10
79,6.492589658923802e-11,2.2515248343125479e-10
80,6.473312800382969e-11,2.2673312143425823e-10
81,6.459687941193356e-11,2.2821058730557198e-10
82,6.451450774141455e-11,2.2961186645076305e-10
83,6.448175840579889e-11,2.3097127809171448e-10
84,6.449219956953126e-11,2.3233023268132346e-10
85,6.453646578334919e-11,2.3373620507461563e-10
86,6.460362439086354e-11,2.352427046261345e-10
87,6.467973843546996e-11,2.3690797452174065e-10
88,6.47497630718716e-11,2.387921021116595e-10
89,6.47962870067268e-11,2.409562140554449e-10
90,6.480155472534388e-11,2.4345644758584067e-10
91,6.474716502717813e-11,2.463411951911663e-10
92,6.461556174915925e-11,2.4964493162109276e-10
93,6.439188309988688e-11,2.533839473842576e-10
94,6.406383685201362e-11,2.575513633243233e-10
95,6.362315397426448e-11,2.621154109179212e-10
96,6.306684782819537e-11,2.670167245746933e-10
97,6.239716947251282e-11,2.7217190230857743e-10
98,6.162207385687979e-11,2.7747531800450426e-10
99,6.075393336735472e-11,2.828065515241111e-10
100,5.98095935992392e-11,2.8804011868846925e-10
101,5.88087939391191e-11,2.9305020509269186e-10
102,5.7773538330075946e-11,2.9772304619986746e-10
103,5.672627262448716e-11,3.0196185904603423e-10
104,5.568990461174312e-11,3.056922243813198e-10
105,5.468531953727682e-11,3.088660059418454e-10
106,5.3732711463274935e-11,3.114603471640283e-10
107,5.284918338887593e-11,3.134781248915959e-10
108,5.204974479434062e-11,3.149410394267025e-10
109,5.1345905150103384e-11,3.1589057716418403e-10
110,5.074661708107154e-11,3.1637827535149703e-10
111,5.025715316471214e-11,3.164638795865078e-10
112,4.9879408285563357e-11,3.162107230560492e-10
113,4.961328286178586e-11,3.156804537293552e-10
114,4.945536011449207e-11,3.149319098845357e-10
115,4.940050675729234e-11,3.140177830352142e-10
116,4.9441535123998923e-11,3.1298174975680996e-10
117,4.957051026773509e-11,3.1186187377800683e-10
118,4.977900189310116e-11,3.106852534126826e-10
119,5.005760329802054e-11,3.0947188356851963e-10
120,5.0397624371697466e-11,3.082331075933467e-10
121,5.0789362602135154e-11,3.0697676855459896e-10
122,5.12233937824709e-11,3.0570325000854006e-10
123,5.168946446534502e-11,3.044099240454338e-10
124,5.217658089201573e-11,3.030931361727673e-10
125,5.2671833983904335e-11,3.0175058683204845e-10
126,5.31614505533558e-11,3.0038033106262183e-10
127,5.36296965401021e-11,2.989843151665815e-10
128,5.4059293189935084e-11,2.975705310328023e-10
129,5.4431859775475084e-11,2.961500337299474e-10
130,5.4729330876156286e-11,2.9474243104289073e-10
131,5.493484620633347e-11,2.933694130243031e-10
132,5.503398587868057e-11,2.9205895374070615e-10
133,5.501690892327076e-11,2.9084093887893876e-10
134,5.4880014465539366e-11,2.897434747172699e-10
135,5.46256480735404e-11,2.8879334203647734e-10
136,5.4263608982398195e-11,2.8800951752268956e-10
137,5.381008240260332e-11,2.874036255370468e-10
138,5.3286163148335875e-11,2.8698002090763976e-10
139,5.271633438577793e-11,2.8673071905870615e-10
140,5.212606153888747e-11,2.8664372612473227e-10
141,5.153962945861568e-11,2.866975727567942e-10
142,5.0978312306249194e-11,2.8686822470807056e-10
143,5.045906740384982e-11,2.8713022238530125e-10
144,4.999339898511109e-11,2.874588769122842e-10
145,4.9587718997970986e-11,2.878298228095183e-10
146,4.9244183194016266e-11,2.882256618260687e-10
147,4.8960324261607247e-11,2.8862888113532073e-10
148,4.873125891580243e-11,2.89027995772489e-10
149,4.855001424067184e-11,2.894144614696984e-10
150,4.8409063868279843e-11,2.8978167336087557e-10
151,4.8301097849374964e-11,2.9012802425353035e-10
152,4.8218980028239916e-11,2.904517397142012e-10
153,4.815720924527037e-11,2.907526142388421e-10
154,4.8111389564667584e-11,2.910318871288507e-10
155,4.807909842464928e-11,2.9129219120311065e-10
156,4.805843500969444e-11,2.9153665006407737e-10
157,4.804940745495304e-11,2.917695016221835e-10
158,4.8053782537856884e-11,2.9199526014803545e-10
159,4.807418843739167e-11,2.9221795873725576e-10
160,4.811474081352921e-11,2.9244565646624235e-10
161,4.8180819529854086e-11,2.926841838166547e-10
162,4.82799207452862e-11,2.929418633107795e-10
163,4.8421177003870165e-11,2.932283417612374e-10
164,4.86167432329811e-11,2.935535275848014e-10
165,4.888155513491186e-11,2.9393009085236167e-10
166,4.923476900268872e-11,2.943710339035293e-10
167,4.9701224213439826e-11,2.9489248713378607e-10
168,5.031270057404189e-11,2.955117192566473e-10
169,5.11098518830402e-11,2.9624997543123337e-10
170,5.2145117630677914e-11,2.9713120311018246e-10
171,5.348520921303452e-11,2.981836637162524e-10
172,5.521266363324125e-11,2.9944101133695414e-10
173,5.7427597368585094e-11,3.0094093438437354e-10
174,6.024274660609952e-11,3.0272615715780876e-10
175,6.377012985523491e-11,3.0483943898565374e-10
176,6.808982369714917e-11,3.0731228704885394e-10
177,7.319278642858819e-11,3.1015043375714317e-10
178,7.889346331147662e-11,3.1329855338518346e-10
179,8.473818436984196e-11,3.166106292024078e-10
180,8.99787708896299e-11,3.198404517035463e-10
181,9.372766285983923e-11,3.2271654047369334e-10
182,9.535795505756757e-11,3.251576114299371e-10
183,9.499055196638719e-11,3.275406223734314e-10
184,9.366420749699168e-11,3.307107645735264e-10
185,9.288386962252694e-11,3.354509678340857e-10
186,9.378476741285608e-11,3.417657436897188e-10
187,9.656194875844912e-11,3.487792983224192e-10
188,1.0058632490033326e-10,3.553312809199569e-10
189,1.0496178652552946e-10,3.606055394888426e-10
190,1.0899155222526812e-10,3.6432741650103124e-10
191,1.1232808038299017e-10,3.6662200396684894e-10
192,1.1490411335268894e-10,3.6779478539539455e-10
193,1.1680620317415628e-10,3.6817371927747584e-10
194,1.1817452250692637e-10,3.680348342226626e-10
195,1.191480306157267e-10,3.675807795176177e-10
196,1.1984170591452018e-10,3.669493276152919e-10
197,1.2034237591359405e-10,3.6622710703524824e-10
198,1.2071216213890082e-10,3.654651850281833e-10
199,1.209941476184747e-10,3.646935576390696e-10
200,1.2121772377198805e-10,3.639303556266835e-10
201,1.2140330154087102e-10,3.631877629567677e-10
202,1.2156490281601958e-10,3.6247860799905355e-10
203,1.2171295555571732e-10,3.6181706319200637e-10
204,1.2185579462126725e-10,3.6122449390216975e-10
205,1.219999787499183e-10,3.60729493800603e-10
206,1.2215198410645703e-10,3.60364815533637e-10
207,1.2231761675141781e-10,3.6017119314813747e-10
208,1.2250247788928778e-10,3.601915372718033e-10
209,1.2271134779618925e-10,3.604676415769511e-10
210,1.2294828501830203e-10,3.6103526056308134e-10
211,1.2321590525296126e-10,3.619161597918399e-10
212,1.2351385068138357e-10,3.631131967133338e-10
213,1.2383972205928514e-10,3.646027460873598e-10
214,1.2418725233038706e-10,3.663346359008028e-10
215,1.2454728913158037e-10,3.682314569086447e-10
216,1.2490813801871324e-10,3.7019470684592505e-10
217,1.2525634620145093e-10,3.7211608050087633e-10
218,1.2557847568809634e-10,3.738882269429899e-10
219,1.2586236251189956e-10,3.7541771634047383e-10
220,1.2609908234748664e-10,3.7663566669191205e-10
221,1.2628325559687704e-10,3.775044788608965e-10
222,1.264136736012549e-10,3.7801736867007294e-10
223,1.2649341578784937e-10,3.781950281539261e-10
224,1.2652836253373723e-10,3.780821028722011e-10
225,1.2652674198856603e-10,3.777352244529197e-10
226,1.2649702624483619e-10,3.772151038342679e-10
227,1.2644820017849966e-10,3.765823536392582e-10
228,1.2638799988543491e-10,3.7589097727164913e-10
229,1.263232684409699e-10,3.75186044453071e-10
230,1.2625901070585746e-10,3.745017816386699e-10
231,1.26198966624784e-10,3.7386335436788573e-10
232,1.2614552993321206e-10,3.7328689000403396e-10
233,1.2610051555918286e-10,3.727811150593588e-10
234,1.2606424256143293e-10,3.72349840772103e-10
235,1.2603688330476875e-10,3.719928552592882e-10
236,1.2601797619445842e-10,3.7170779234801765e-10
237,1.2600744461628123e-10,3.7148842534925193e-10
238,1.260040053009988e-10,3.7132936893657297e-10
239,1.2600693352011868e-10,3.712256994285017e-10
240,1.260153894759498e-10,3.7117048154355163e-10
241,1.260287665621484e-10,3.711594163726225e-10
242,1.2604549646605173e-10,3.7118718758384786e-10
243,1.2606520200010326e-10,3.712495469784087e-10
244,1.2608672025356797e-10,3.7134129394657056e-10
245,1.2610890525157212e-10,3.7146063784979036e-10
246,1.2613072002587148e-10,3.716041116556627e-10
247,1.2615085293436988e-10,3.717700420259714e-10
248,1.2616836644687612e-10,3.719560106950391e-10
249,1.261819716236288e-10,3.7216039649902383e-10
250,1.2619095232013416e-10,3.7237979185869046e-10
251,1.2619389864241816e-10,3.7261312209775693e-10
252,1.2619068955950624e-10,3.728567412229059e-10
253,1.2618052172892588e-10,3.731065402483652e-10
254,1.2616453702605429e-10,3.733556428099036e-10
255,1.261434399401846e-10,3.7359746732567005e-10
256,1.2612055439235764e-10,3.738197461654439e-10
257,1.260984656883406e-10,3.740096290313001e-10
258,1.2608381846080067e-10,3.7414707747371815e-10
259,1.2608453508893717e-10,3.7420754938230106e-10
260,1.2611091743531956e-10,3.741602054804539e-10
261,1.261772859874883e-10,3.7396363244939326e-10
262,1.2630129315607247e-10,3.735678401040088e-10
263,1.2650656114325924e-10,3.7290515581335515e-10
264,1.2682278697086189e-10,3.718909429119422e-10
265,1.272886944062804e-10,3.704114837936662e-10
266,1.2795381120173376e-10,3.6831546813605474e-10
267,1.2888479600217445e-10,3.6539468494410115e-10
268,1.3017059013170498e-10,3.6135490977053953e-10
269,1.3193235149267236e-10,3.557743370275545e-10
270,1.3433819834864632e-10,3.48033448453801e-10
271,1.3761960224408552e-10,3.372214139367254e-10
272,1.4209591876033903e-10,3.220074510864558e-10
273,1.4819165125710832e-10,3.0050121354607806e-10
274,1.5643163322988657e-10,2.7020422481354295e-10
275,1.6735653109072933e-10,2.2831019714677704e-10
276,1.812634769047055e-10,1.72910498254473e-10
277,1.976363633874465e-10,1.0612473865798174e-10
278,2.1428169050385992e-10,4.28706836734867e-11
279,2.2682163219504475e-10,4.2597182741445496e-11
280,2.3019357298625567e-10,6.107670208247785e-11
281,2.2320000056050512e-10,6.75053696492966e-11
282,2.1242180972220372e-10,1.016619292131129e-10
283,2.0846053702646982e-10,1.3032425916176802e-10
284,2.1642892466512507e-10,1.2302564074583035e-10
285,2.3286112927080015e-10,1.0476716233494842e-10
286,2.5126368145949094e-10,1.2258739687795902e-10
287,2.6718458573409044e-10,1.6612527012090286e-10
288,2.7911071107752645e-10,2.0733597824558578e-10
289,2.8731880731592523e-10,2.3813386694716014e-10
290,2.927019350586965e-10,2.591403251970502e-10
291,2.9614822699569985e-10,2.7290580042311343e-10
292,2.9833888455886703e-10,2.817975814585189e-10
293,2.9973736597979454e-10,2.8754388850338463e-10
294,3.0064240212692966e-10,2.9129828278733087e-10
295,3.012396018483018e-10,2.937940680156259e-10
296,3.016433397404117e-10,2.9549007064287653e-10
297,3.0192395612249905e-10,2.9667223936505334e-10
298,3.0212458285756e-10,2.975186078730735e-10
299,3.0227255576926235e-10,2.981418375063196e-10
300,3.023844199941151e-10,2.986126252929325e-10
301,3.024715665686589e-10,2.98978523439306e-10
302,3.025408656778754e-10,2.9927001615820615e-10
303,3.025972673415226e-10,2.995074821232351e-10
304,3.0264368544618425e-10,2.9970447836847714e-10
305,3.0268282910179184e-10,2.99871197007985e-10
306,3.027166782606344e-10,3.0001568511935164e-10
307,3.027462398790086e-10,3.0014278305435354e-10
308,3.0277295224959604e-10,3.002568871457836e-10
309,3.027968213777178e-10,3.003598026130083e-10
310,3.028191762858314e-10,3.004547307058367e-10
311,3.0284051713376407e-10,3.0054403280102643e-10
312,3.028611914676003e-10,3.0062912024838133e-10
313,3.028821577733271e-10,3.007119959727833e-10
314,3.02903521066736e-10,3.0079293346912443e-10
315,3.029254880256348e-10,3.0087377506158104e-10
316,3.029486535809209e-10,3.0095548077092534e-10
317,3.029732278512543e-10,3.010395325300294e-10
318,3.029995689049221e-10,3.011267110144364e-10
319,3.030282029765531e-10,3.012185877273522e-10
320,3.0305969161869325e-10,3.0131715926849525e-10
321,3.030940550889545e-10,3.01423309359017e-10
322,3.0313185359879224e-10,3.0153910195414657e-10
323,3.0317317538453965e-10,3.016660713016147e-10
324,3.0321907502428553e-10,3.018081775352921e-10
325,3.032700514241495e-10,3.0196821746152593e-10
326,3.0332660689848135e-10,3.0215031146045626e-10
327,3.033903337213305e-10,3.023603459855105e-10
328,3.034622825204902e-10,3.0260539716484965e-10
329,3.035444422183163e-10,3.0289457167619684e-10
330,3.0363937430529025e-10,3.032401339625627e-10
331,3.037499806103102e-10,3.036575123846768e-10
332,3.0388031225249953e-10,3.0416700656074024e-10
333,3.040368320040553e-10,3.047982516745908e-10
334,3.042277767453552e-10,3.055908593272305e-10
335,3.0446513432769394e-10,3.066000895471521e-10
336,3.047658820104997e-10,3.0790450254708694e-10
337,3.0515633272307185e-10,3.096203853110221e-10
338,3.0567464021171655e-10,3.1191736579246807e-10
339,3.0637863620095815e-10,3.1504848703385317e-10
340,3.0735827621178483e-10,3.1940050479013123e-10
341,3.08750906803403e-10,3.255579879417009e-10
342,3.107680263499332e-10,3.3441256137201534e-10
343,3.137266602831463e-10,3.472898074968268e-10
344,3.18081450446709e-10,3.6608877267572494e-10
345,3.2442835770517854e-10,3.933010367324928e-10
346,3.334064183523761e-10,4.316257294372508e-10
347,3.453763795645897e-10,4.82619353570072e-10
348,3.5976059131334537e-10,5.437985741551748e-10
349,3.742286341385472e-10,6.048022250012467e-10
350,3.8465758568617366e-10,6.466339926485382e-10
351,3.8726738251427706e-10,6.507658282648332e-10
352,3.8258055312166693e-10,6.174007461378133e-10
353,3.7699377571292073e-10,5.737851197906316e-10
354,3.7834977892613934e-10,5.551592195152116e-10
355,3.896321821426023e-10,5.769240823263414e-10
356,4.079147833651171e-10,6.294410708648239e-10
357,4.281961118861663e-10,6.932691610765607e-10
358,4.467903694650579e-10,7.532659684246465e-10
359,4.6211230388783964e-10,8.025109116128633e-10
360,4.740123694762946e-10,8.400059234957637e-10
361,4.829788794275762e-10,8.674601314070275e-10
362,4.896460471118547e-10,8.872309258991566e-10
363,4.945839671368605e-10,9.014271531297791e-10
364,4.982410782770714e-10,9.116656142589076e-10
365,5.009494062845348e-10,9.191000536280287e-10
366,5.029498024095241e-10,9.245281181895595e-10
367,5.044162771907619e-10,9.284952847393978e-10
368,5.054748225517595e-10,9.313722025401984e-10
369,5.062193076875738e-10,9.334183605340886e-10
370,5.067206248605162e-10,9.34815381888376e-10
371,5.070326239561055e-10,9.356950268896925e-10
372,5.071988262936156e-10,9.361565897244234e-10
373,5.072549368838534e-10,9.362780195727662e-10
374,5.072294701870502e-10,9.361229226599608e-10
375,5.071469856306703e-10,9.357434924625417e-10
376,5.070282347332787e-10,9.351882587472098e-10
377,5.068903324305583e-10,9.344985377671435e-10
378,5.067476389087079e-10,9.337127778507524e-10
379,5.066114367083379e-10,9.328651576971696e-10
380,5.064906197185471e-10,9.31988050401466e-10
381,5.063908253747055e-10,9.311089143621782e-10
382,5.06316090956353e-10,9.30252802425232e-10
383,5.062670160661257e-10,9.294388855791154e-10
384,5.062432732502778e-10,9.28685178514005e-10
385,5.062422864667668e-10,9.28004020942762e-10
386,5.062599180819832e-10,9.274041210500556e-10
387,5.062916978266394e-10,9.268910481672246e-10
388,5.063321034868045e-10,9.264689489419478e-10
389,5.063757659332955e-10,9.261389162112936e-10
390,5.064173512586168e-10,9.259009066919377e-10
391,5.06452198851621e-10,9.257541166659898e-10
392,5.064753987783034e-10,9.256973554223912e-10
393,5.064837164067779e-10,9.25729405326742e-10
394,5.06473281094078e-10,9.258488524646612e-10
395,5.064424020595153e-10,9.260554438770684e-10
396,5.063891263071956e-10,9.263499378670484e-10
397,5.063133335440094e-10,9.267312921198003e-10
398,5.062144722802906e-10,9.271996872570159e-10
399,5.06093837966288e-10,9.277537658770529e-10
400,5.059543431260898e-10,9.283908717481287e-10
401,5.057984055588859e-10,9.29102413479431e-10
402,5.056309612275454e-10,9.298785364549753e-10
403,5.054583099381545e-10,9.307017089320918e-10
404,5.052877883383906e-10,9.315461755030947e-10
405,5.051287029737066e-10,9.323785835439233e-10
406,5.049908524069262e-10,9.331559770436567e-10
407,5.048860963422594e-10,9.338277994379339e-10
408,5.048254465915122e-10,9.34336865260179e-10
409,5.048204551619709e-10,9.346259418731598e-10
410,5.048793761441992e-10,9.346378505867047e-10
411,5.05008348059931e-10,9.34326978008322e-10
412,5.052096475350237e-10,9.33665426678803e-10
413,5.054800880195366e-10,9.326463197022615e-10
414,5.058118956155218e-10,9.31291120952496e-10
415,5.061929830437962e-10,9.296484435611258e-10
416,5.066078675519946e-10,9.277887286748312e-10
417,5.070400258302994e-10,9.258020723598121e-10
418,5.074735308172941e-10,9.237854366490783e-10
419,5.078946105118675e-10,9.218313260984821e-10
420,5.082924123924229e-10,9.200186006276883e-10
421,5.086607661719166e-10,9.18410136071584e-10
422,5.089975173250634e-10,9.170429798259776e-10
423,5.093040988354331e-10,9.15931988633155e-10
424,5.09584338357759e-10,9.150718098645178e-10
425,5.098442677854134e-10,9.144408864589333e-10
426,5.100906229611394e-10,9.140067065654034e-10
427,5.103305281921673e-10,9.137310976669435e-10
428,5.10570456956313e-10,9.135717405731054e-10
429,5.108173855360512e-10,9.134888868504828e-10


==> results/x6smm/distance_ydeflection_error_01.csv <==
Index,DistanceError,YDirectionError
0,0.0,0.0
1,2.337193207644001e-12,8.18703419129799e-12
2,4.434403621613267e-12,1.471768247446253e-11
3,6.801416118172554e-12,1.862962489932318e-11
4,9.403003717193266e-12,1.975329712616489e-11
5,1.1946875223181601e-11,1.8982143521456825e-11
6,1.4242147970993677e-11,1.8287155572742656e-11
7,1.6282401546381007e-11,1.985983109756848e-11
8,1.8157025258574395e-11,2.4171587921371692e-11
9,1.994651460944587e-11,3.003867234044986e-11
10,2.1674736336367844e-11,3.6292412889651226e-11
11,2.3319979204106122e-11,4.2279180647339514e-11
12,2.4844139573031482e-11,4.770962584673998e-11
13,2.6215712725938136e-11,5.2497268100798865e-11
14,2.7418140373174268e-11,5.665243433633812e-11
15,2.8450021757055612e-11,6.023541533639056e-11
16,2.9319968039291715e-11,6.332004252975165e-11
17,3.004332717484469e-11,6.598106367317282e-11
18,3.063881201401733e-11,6.828516859037503e-11
19,3.112514652413293e-11,7.028877058911448e-11
20,3.152072145724241e-11,7.204097346539604e-11
21,3.184298818780982e-11,7.357716212386665e-11
22,3.210813209483998e-11,7.492519025277855e-11
23,3.233069762012968e-11,7.610507595590867e-11
24,3.252413703036791e-11,7.713239126180063e-11
25,3.270075932868226e-11,7.801283694939489e-11
26,3.2872192832844173e-11,7.875341511140029e-11
27,3.3049659349429986e-11,7.935246300982328e-11
28,3.3244099695413514e-11,7.980770725829764e-11
29,3.346569373352496e-11,8.011745336432978e-11
30,3.3724052369289764e-11,8.027996423513109e-11
31,3.4028158126026596e-11,8.029744782057173e-11
32,3.438483943279688e-11,8.017749094940914e-11
33,3.4798900448038576e-11,7.993782428814009e-11
34,3.527144588944453e-11,7.961404960498536e-11
35,3.579901969431403e-11,7.926035504797398e-11
36,3.63726883072923e-11,7.896063850436236e-11
37,3.6976480717790715e-11,7.88291267567541e-11
38,3.7588481755797024e-11,7.90193719621698e-11
39,3.81816720455976e-11,7.971874281279307e-11
40,3.872543397036955e-11,8.113254597032389e-11
41,3.9189835923970293e-11,8.345878719523358e-11
42,3.954908787416777e-11,8.684701369059319e-11
43,3.978564424972556e-11,9.135355201988813e-11
44,3.9893269677825066e-11,9.69127360856709e-11
45,3.987702287590187e-11,1.0332822817334688e-10
46,3.97509777734724e-11,1.1029436338208325e-10
47,3.953536471161905e-11,1.1744681979042885e-10
48,3.92521862757688e-11,1.2440782118224494e-10
49,3.892263888881264e-11,1.3084069654306889e-10
50,3.8564911073336016e-11,1.364809393603686e-10
51,3.819561241146657e-11,1.4116282100069328e-10
52,3.7829782966888875e-11,1.4481549998446848e-10
53,3.748052774030279e-11,1.4745094990344177e-10
54,3.7159608196711024e-11,1.4914783260460131e-10
55,3.687613630192796e-11,1.5002400031617299e-10
56,3.663639546509773e-11,1.502153286914083e-10
57,3.644272310285006e-11,1.4985981357855483e-10
58,3.629436587569179e-11,1.4908397314982234e-10
59,3.6187780784084365e-11,1.4799828088108192e-10
60,3.611805171839473e-11,1.4669075462186316e-10
61,3.607926861803718e-11,1.4523140476609225e-10
62,3.606551485620688e-11,1.4366984847067112e-10
63,3.6071466537180645e-11,1.4204241911406256e-10
64,3.6092762097105646e-11,1.403710690796414e-10
65,3.6125813057679145e-11,1.3866921979047997e-10
66,3.616841739099801e-11,1.369421746640044e-10
67,3.6218400850314165e-11,1.3519424163328613e-10
68,3.6275263163108884e-11,1.3342539961975014e-10
69,3.6338402503675686e-11,1.3164002244792463e-10
70,3.6407667792618923e-11,1.298485508506571e-10
71,3.648317835835254e-11,1.2807152421509162e-10
72,3.656406522472179e-11,1.2634545072616281e-10
73,3.665002838118817e-11,1.247302953546552e-10
74,3.6739953244294784e-11,1.233139914795286e-10
75,3.683295020439091e-11,1.2222233851928598e-10
76,3.6928891337046555e-11,1.216198986779575e-10
77,3.702993915062432e-11,1.217123993692277e-10
78,3.7141587730837684e-11,1.227382882115063e-10
79,3.7275645893409913e-11,1.2494260388035206e-10
80,3.745184108402122e-11,1.2854404429310334e-10
81,3.7698082681214255e-11,1.3368801190952425e-10
82,3.8049276243360403e-11,1.4040155982301038e-10
83,3.854270994408828e-11,1.485657645701898e-10
84,3.9211094473526454e-11,1.5790935344176086e-10
85,4.0075053303619416e-11,1.6803463958161957e-10
86,4.113794836166126e-11,1.7846390746243135e-10
87,4.238515939123853e-11,1.8869413028961112e-10
88,4.378818343774741e-11,1.9825930028672311e-10
89,4.531258153064061e-11,2.0677976349039135e-10
90,4.6923520215865396e-11,2.1399248663930445e-10
91,4.859172187031735e-11,2.1976713760505602e-10
92,5.02937968950379e-11,2.2409479437392737e-10
93,5.2010947717161e-11,2.2706750326366748e-10
94,5.372693142062768e-11,2.2884619050107192e-10
95,5.54237667088496e-11,2.2962644302178575e-10
96,5.708183526435944e-11,2.2961064191867043e-10
97,5.867878994173673e-11,2.2898271635922506e-10
98,6.019037248915895e-11,2.278993311246399e-10
99,6.159092163081908e-11,2.2647853752884756e-10
100,6.285626928557458e-11,2.2480195189984428e-10
101,6.396450777838813e-11,2.229177014343539e-10
102,6.489694249550079e-11,2.2084636626618e-10
103,6.564139111640844e-11,2.185918910967518e-10
104,6.61932231848173e-11,2.16148740301438e-10
105,6.655809197350973e-11,2.13504648746827e-10
106,6.67545135567928e-11,2.106530055955465e-10
107,6.681438234876336e-11,2.0759000261427235e-10
108,6.6785913116974e-11,2.0432523918623202e-10
109,6.673059287568933e-11,2.0088607407426281e-10
110,6.672008215129898e-11,1.9733410864301857e-10
111,6.682841806633895e-11,1.9379449228407648e-10
112,6.71215196201752e-11,1.9047963931673751e-10
113,6.764474329130618e-11,1.8769928274882998e-10
114,6.841238779273774e-11,1.8582976515606603e-10
115,6.940062200222328e-11,1.85219340818819e-10
116,7.054981157614312e-11,1.860704899565891e-10
117,7.177548511554207e-11,1.8836807694865324e-10
118,7.298642104476953e-11,1.9187667473876084e-10
119,7.410355941793851e-11,1.9622967480743546e-10
120,7.507323415239641e-11,2.0103093762997075e-10
121,7.587126834638665e-11,2.0594503598621884e-10
122,7.649862502408146e-11,2.1072316298808578e-10
123,7.69755126727059e-11,2.152104075548366e-10
124,7.73302703676304e-11,2.193205817118802e-10
125,7.759365411184803e-11,2.2302091195790078e-10
126,7.779421552947144e-11,2.2631428929863268e-10
127,7.795542138769306e-11,2.2921924585139765e-10
128,7.809512689730065e-11,2.3176542238129862e-10
129,7.822695717177781e-11,2.339874330392578e-10
130,7.835922121569589e-11,2.359233534226453e-10
131,7.849803500303676e-11,2.3760238875495435e-10
132,7.86472173206101e-11,2.390559854889316e-10
133,7.880977009878599e-11,2.4030654955795097e-10
134,7.898799519038941e-11,2.413737444933192e-10
135,7.918400804694757e-11,2.4227265074076655e-10
136,7.940053557544252e-11,2.4301305951715664e-10
137,7.964179115052516e-11,2.436021234888995e-10
138,7.991225243572374e-11,2.440419542531229e-10
139,8.02182986893778e-11,2.443319003256463e-10
140,8.05677181741057e-11,2.4446765323212424e-10
141,8.096963649186685e-11,2.4444343186575433e-10
142,8.143488108948995e-11,2.4424809396250034e-10
143,8.197549271484051e-11,2.438739555746866e-10
144,8.260375085499758e-11,2.4330996342021754e-10
145,8.333147888485963e-11,2.4254410770600837e-10
146,8.416893887351194e-11,2.4156744854088684e-10
147,8.51228262788407e-11,2.4037750442651057e-10
148,8.619385234322186e-11,2.3897279237449275e-10
149,8.737454946701175e-11,2.373639574796148e-10
150,8.864718503825498e-11,2.3557084307175895e-10
151,8.998193595158188e-11,2.3362430446719923e-10
152,9.133492023298998e-11,2.3156734655890675e-10
153,9.264819792346508e-11,2.2945626421573461e-10
154,9.385089414281108e-11,2.273588088597328e-10
155,9.486058175127223e-11,2.2534487207558967e-10
156,9.558584988068681e-11,2.2348935172135029e-10
157,9.592790925742569e-11,2.2185841722493738e-10
158,9.578348982149803e-11,2.2050344924835913e-10
159,9.504491726505062e-11,2.1943511023596126e-10
160,9.360580956405308e-11,2.1860846668842814e-10
161,9.137134872466174e-11,2.1787889959454883e-10
162,8.828272889976723e-11,2.1695936265359094e-10
163,8.43690418927968e-11,2.1537288450210255e-10
164,7.982326004192046e-11,2.1244579613194813e-10
165,7.50796129154173e-11,2.0740306322287101e-10
166,7.080650919043168e-11,1.996307457925745e-10
167,6.770846987214962e-11,1.8910576373170424e-10
168,6.623576548207555e-11,1.7673912619072102e-10
169,6.659406498557126e-11,1.6417575098029328e-10
170,6.908335149704267e-11,1.5297358518623008e-10
171,7.398464175711645e-11,1.4399433491131462e-10
172,8.087612715381032e-11,1.376592816905742e-10
173,8.856857990199501e-11,1.3421274455920912e-10
174,9.587701915897953e-11,1.3334404019005582e-10
175,1.0216222119980302e-10,1.3408958769513457e-10
176,1.072792982709237e-10,1.3542250544322198e-10
177,1.1132034955621684e-10,1.3672816651560516e-10
178,1.1444622180001952e-10,1.3780994235462693e-10
179,1.168238321020329e-10,1.3869177641078428e-10
180,1.186085610361227e-10,1.394610220179795e-10
181,1.199381508132333e-10,1.4019591261378982e-10
182,1.209278799849042e-10,1.4095535619008267e-10
183,1.2166950999183363e-10,1.4177979413693476e-10
184,1.2223329118352927e-10,1.426942176700512e-10
185,1.226717057711217e-10,1.437120777357693e-10
186,1.2302202322906287e-10,1.4483950842626182e-10
187,1.23312410391613e-10,1.4607171114472073e-10
188,1.2356191133525747e-10,1.473955358142079e-10
189,1.2378456218296123e-10,1.487924366793316e-10
190,1.2398945063233158e-10,1.502375754843746e-10
191,1.2418281248422287e-10,1.5170436897815097e-10
192,1.2436848735030703e-10,1.5316075284164398e-10
193,1.2454735389569287e-10,1.545766594947652e-10
194,1.247200164739832e-10,1.5592048347355102e-10
195,1.248856612862691e-10,1.5716374622796447e-10
196,1.2504248047707585e-10,1.5828179515181823e-10
197,1.2518968603305168e-10,1.592534863348971e-10
198,1.2532606267285584e-10,1.6006262493596603e-10
199,1.2545094589113477e-10,1.6070378761729327e-10
200,1.2556496471444347e-10,1.6116758549187359e-10
201,1.2566894142326369e-10,1.6145934984659525e-10
202,1.2576536823778502e-10,1.6158101467493443e-10
203,1.2585676416514753e-10,1.615412562074679e-10
204,1.2594628763584102e-10,1.613513021602282e-10
205,1.2603794007517253e-10,1.610203022157517e-10
206,1.2613494813104551e-10,1.6056269985696214e-10
207,1.262420489746481e-10,1.599885513135944e-10
208,1.263621006556051e-10,1.593102411111757e-10
209,1.264993326046968e-10,1.5853912025819813e-10
210,1.266562858457099e-10,1.5768710616790735e-10
211,1.2683551352701283e-10,1.5676624699818592e-10
212,1.2703971531044342e-10,1.5578951895973843e-10
213,1.2727034454750517e-10,1.5477380704404743e-10
214,1.2752870516937437e-10,1.5373790225084047e-10
215,1.2781514498459421e-10,1.5270737633633812e-10
216,1.2812988685905612e-10,1.5171205173926252e-10
217,1.284715850812381e-10,1.5078918658732583e-10
218,1.2883865588177089e-10,1.4998730571449158e-10
219,1.2922800932877132e-10,1.4936106672264504e-10
220,1.296352730195707e-10,1.4897651354046615e-10
221,1.3005460742341148e-10,1.48905301135658e-10
222,1.3047876037905945e-10,1.4922697145928565e-10
223,1.3089883422494732e-10,1.5002306720578983e-10
224,1.3130474822685328e-10,1.5136761306651683e-10
225,1.316854049965162e-10,1.53324067912505e-10
226,1.3202966115045476e-10,1.5593895776541053e-10
227,1.323261281988879e-10,1.5922604616931879e-10
228,1.3256544381811205e-10,1.6316672899570686e-10
229,1.3274053085455976e-10,1.6770012611319655e-10
230,1.3284618563234447e-10,1.7272886714980567e-10
231,1.328818849373509e-10,1.7811785902583328e-10
232,1.3284961848361868e-10,1.8370578439879272e-10
233,1.3275563815889611e-10,1.893135638744007e-10
234,1.3260849747917027e-10,1.947630320112647e-10
235,1.324196151405785e-10,1.9988726210066238e-10
236,1.3220082782635331e-10,2.045464772381176e-10
237,1.3196523288389017e-10,2.0863347974559073e-10
238,1.3172505766127054e-10,2.1208155451963267e-10
239,1.31491555926754e-10,2.1486362655096428e-10
240,1.3127372888902649e-10,2.1698828957602457e-10
241,1.3107856590109043e-10,2.1849399186059302e-10
242,1.309105403642327e-10,2.194376435830416e-10
243,1.307724784687005e-10,2.1989064110814353e-10
244,1.3066411811544795e-10,2.1992910820104598e-10
245,1.3058466789484762e-10,2.1962863618893248e-10
246,1.305318726392987e-10,2.19060119501588e-10
247,1.3050271413300515e-10,2.1828686803400698e-10
248,1.3049411281342744e-10,2.1736334620253643e-10
249,1.3050331437868825e-10,2.16335495710379e-10
250,1.305267762611732e-10,2.15242920143728e-10
251,1.3056230299824845e-10,2.1411784229616942e-10
252,1.3060790108899295e-10,2.1298873214494132e-10
253,1.3066141777377393e-10,2.1188275759081277e-10
254,1.3072160097434688e-10,2.108252376660459e-10
255,1.3078782277198917e-10,2.0984475282474793e-10
256,1.3085884143376418e-10,2.0897443699583788e-10
257,1.3093450627491018e-10,2.0825246593216955e-10
258,1.3101481872164542e-10,2.0772500962012704e-10
259,1.3109999240508817e-10,2.0744713120891273e-10
260,1.3119100587203706e-10,2.0748438515555274e-10
261,1.3128943864840723e-10,2.079092376174874e-10
262,1.3139707907675735e-10,2.0880413457928569e-10
263,1.315171871295834e-10,2.1025253708896657e-10
264,1.316540511982488e-10,2.1233370682462986e-10
265,1.3181297749412636e-10,2.1511903400961662e-10
266,1.3200034469172454e-10,2.1865565786380098e-10
267,1.3222402267726942e-10,2.2295934576826387e-10
268,1.3249215949405485e-10,2.2800333155221898e-10
269,1.328133427628882e-10,2.337145524025344e-10
270,1.331943910068301e-10,2.3996438122684377e-10
271,1.336408203467909e-10,2.4657883148667455e-10
272,1.3415409181727457e-10,2.53340840911453e-10
273,1.3473148269541656e-10,2.6001132390978487e-10
274,1.353656676595555e-10,2.663463094178569e-10
275,1.3604461061526086e-10,2.721183396204827e-10
276,1.3675335395727992e-10,2.7713571729991994e-10
277,1.3747506140597297e-10,2.8125939317534923e-10
278,1.3819305170883986e-10,2.844110536090077e-10
279,1.3889130717251225e-10,2.8656933698504586e-10
280,1.395562588556198e-10,2.877699880278754e-10
281,1.401765071088556e-10,2.8808989770928465e-10
282,1.407424585530469e-10,2.876372309332115e-10
283,1.4124781274674516e-10,2.865336067464613e-10
284,1.4168719167116206e-10,2.849080560031468e-10
285,1.42058095943271e-10,2.828856207306962e-10
286,1.4235983210181877e-10,2.8058270966465157e-10
287,1.425942590104578e-10,2.7810684491403716e-10
288,1.4276567901248723e-10,2.7555670886462435e-10
289,1.4288143195333603e-10,2.730207726961391e-10
290,1.429508707202029e-10,2.7058455872386205e-10
291,1.4298534352971889e-10,2.683263598741938e-10
292,1.4299760558675406e-10,2.663199159291227e-10
293,1.4300087067214473e-10,2.6463330115254193e-10
294,1.4300741367785728e-10,2.633271028873623e-10
295,1.4302854610366276e-10,2.624466160029059e-10
296,1.4307279866271607e-10,2.6201895791514504e-10
297,1.431457017068953e-10,2.62050733061691e-10
298,1.4325012541836005e-10,2.625266538617109e-10
299,1.4338522655531983e-10,2.6340590577722995e-10
300,1.4354843277027266e-10,2.646296718523462e-10
301,1.4373507359938715e-10,2.6612802400869014e-10
302,1.439398674694693e-10,2.678186094390603e-10
303,1.441573362818811e-10,2.696232537096741e-10
304,1.443824059144138e-10,2.714663438247701e-10
305,1.4461189226454876e-10,2.732849342200822e-10
306,1.448428400103883e-10,2.7503023183903185e-10
307,1.4507374802257907e-10,2.76665652817572e-10
308,1.4530455574132258e-10,2.781707263244652e-10
309,1.455355788115706e-10,2.7953709880570506e-10
310,1.4576721449292663e-10,2.8076978961627727e-10
311,1.4599986170429753e-10,2.8188144588555443e-10
312,1.4623322797100398e-10,2.8289268657173613e-10
313,1.4646552702947503e-10,2.8382946465386895e-10
314,1.4669309186667067e-10,2.847185415708289e-10
315,1.469096343678903e-10,2.8559149739656323e-10
316,1.4710598394118322e-10,2.864754271086579e-10
317,1.4726756024200486e-10,2.8739465389472316e-10
318,1.4737431409420313e-10,2.8836866600746794e-10
319,1.4739859531207625e-10,2.8940429731678706e-10
320,1.4730349387861712e-10,2.904933587678114e-10
321,1.4704171191778287e-10,2.9160285893222303e-10
322,1.46554586419443e-10,2.926668342353444e-10
323,1.457731164394863e-10,2.935703344940497e-10
324,1.4462377155904994e-10,2.941354276450222e-10
325,1.4303789461801964e-10,2.941096517071396e-10
326,1.4096965231487787e-10,2.931634766903222e-10
327,1.3841943076183636e-10,2.9092126165544524e-10
328,1.3545784497074178e-10,2.8704045939223324e-10
329,1.3224159455199102e-10,2.8136669658372677e-10
330,1.290142609626753e-10,2.7414117780710814e-10
331,1.26085451917837e-10,2.661789272357361e-10


==> results/x6smm/distance_ydeflection_error_02.csv <==
Index,DistanceError,YDirectionError
0,0.0,0.0
1,1.0707271988276224e-12,4.572158080381904e-12
2,1.91669499819132e-12,8.321895970934879e-12
3,2.5832566555078707e-12,1.1417517960982884e-11
4,3.1081057582546548e-12,1.3991958408966841e-11
5,3.5216444359186464e-12,1.6149546930913217e-11
6,3.848535539646853e-12,1.7971291991934688e-11
7,4.109092723688184e-12,1.9521819579908883e-11
8,4.31987691160182e-12,2.08522124253906e-11
9,4.495082897749053e-12,2.2001953091118996e-11
10,4.646565427075574e-12,2.3002115469278332e-11
11,4.784489681935173e-12,2.387687729190825e-11
12,4.917604954609408e-12,2.464484770258134e-11
13,5.052735618677755e-12,2.531780365394994e-11
14,5.195339204958555e-12,2.5903869723881115e-11
15,5.34921492600152e-12,2.6405152515828132e-11
16,5.515873005842916e-12,2.6818329460820528e-11
17,5.6951537586371156e-12,2.7136611623986934e-11
18,5.884920884222614e-12,2.7345386383766057e-11
19,6.0818958334654195e-12,2.743037664305798e-11
20,6.282653103911329e-12,2.7376408855129673e-11
21,6.485128573385688e-12,2.717614145447033e-11
22,6.6917557740656815e-12,2.6843993394642263e-11
23,6.911399698608042e-12,2.6440966718171653e-11
24,7.160135879323444e-12,2.6106906275151606e-11
25,7.46003772401304e-12,2.6105942402557036e-11
26,7.832929338751074e-12,2.6863697196619478e-11
27,8.296907467201652e-12,2.8939906146510595e-11
28,8.875487461377535e-12,3.291343815774471e-11
29,9.628430502754835e-12,3.920894639370723e-11
30,1.0685421533888262e-11,4.798928700699887e-11
31,1.222500431908763e-11,5.910335303910045e-11
32,1.4367116983308175e-11,7.203892526470733e-11
33,1.7050721695614303e-11,8.591901771751564e-11
34,2.0019438575701603e-11,9.961477733623901e-11
35,2.291802798890308e-11,1.1197380180482446e-10
36,2.5416046147747227e-11,1.220821854723254e-10
37,2.7295276097417444e-11,1.2944517630732576e-10
38,2.8479983061546165e-11,1.3402233993248322e-10
39,2.9017539055838147e-11,1.3613303003879276e-10
40,2.903280190827407e-11,1.3629958496981747e-10
41,2.8677377724476878e-11,1.3508693270494036e-10
42,2.809164745121732e-11,1.3299287733665206e-10
43,2.738109103405526e-11,1.3039014118970586e-10
44,2.660671407025642e-11,1.275122245060122e-10
45,2.5782170815820605e-11,1.2446836370712088e-10
46,2.4875639481660106e-11,1.2128406388502087e-10
47,2.3813168032114243e-11,1.1797151600998586e-10
48,2.249603540752459e-11,1.1467174888744494e-10
49,2.0851213116090014e-11,1.119417093344864e-10
50,1.8973898366437158e-11,1.1132648956436215e-10
51,1.7423730881338468e-11,1.1622484308670464e-10
52,1.7408408389398792e-11,1.324066558866975e-10
53,1.97822299351829e-11,1.6672704431373107e-10
54,2.3863497567728623e-11,2.2425761649952825e-10
55,2.9926594487319866e-11,3.0546409735362646e-10
56,4.228575319291338e-11,4.030434113233976e-10
57,6.337667810722678e-11,5.008820500464277e-10
58,8.756270545104353e-11,5.805576604241963e-10
59,1.0695050757208415e-10,6.32756642726486e-10
60,1.1804373092194587e-10,6.618271634924444e-10
61,1.2235352718111815e-10,6.788803139259258e-10
62,1.2308093746766617e-10,6.925703867713185e-10
63,1.225590494025487e-10,7.061013492380151e-10
64,1.218564333318341e-10,7.193069782496119e-10
65,1.2130358766436354e-10,7.31223420233404e-10
66,1.209413154850265e-10,7.412433877616544e-10
67,1.207287845110657e-10,7.492566386328735e-10
68,1.2061572894455597e-10,7.554578720663428e-10
69,1.205622080151511e-10,7.601582377000354e-10
70,1.2054106508825766e-10,7.636752688625248e-10
71,1.205349749383898e-10,7.66283846434127e-10
72,1.205338147169202e-10,7.682055686219856e-10
73,1.2053213826509288e-10,7.69612234841086e-10
74,1.205271292359115e-10,7.706331651130054e-10
75,1.2051741409926533e-10,7.713653628894286e-10
76,1.205026925235594e-10,7.71882200133093e-10
77,1.2048317900344563e-10,7.722384635282525e-10
78,1.2045922109696707e-10,7.724749294206587e-10
79,1.2043143607815354e-10,7.726236115405294e-10
80,1.2040043940655084e-10,7.727076891208358e-10
81,1.2036655719619066e-10,7.727452820232331e-10
82,1.2032999167605114e-10,7.727498109189363e-10
83,1.2029146585397415e-10,7.727310577471175e-10
84,1.2025095914955282e-10,7.726959620728698e-10
85,1.202090278103868e-10,7.726508629177004e-10
86,1.2016544866542704e-10,7.725977192016354e-10
87,1.2012043478818422e-10,7.725389143538422e-10
88,1.2007415121273783e-10,7.724760934017785e-10
89,1.2002647463834315e-10,7.72407407710889e-10
90,1.1997757645093503e-10,7.723332523652688e-10
91,1.1992729447450386e-10,7.722510133596799e-10
92,1.198758090472003e-10,7.72159391124737e-10
93,1.1982291879017301e-10,7.720549675906115e-10
94,1.19768581236311e-10,7.719339685053375e-10
95,1.1971300201691293e-10,7.717933345950007e-10
96,1.1965611434231977e-10,7.716271485276892e-10
97,1.1959803543007934e-10,7.71430616177173e-10
98,1.1953918277809095e-10,7.711978215150956e-10
99,1.1948000578739623e-10,7.709206924978495e-10
100,1.194211382091091e-10,7.705922769179052e-10
101,1.1936344152350666e-10,7.702006529263184e-10
102,1.1930798210769924e-10,7.697334321561785e-10
103,1.1925649837599042e-10,7.691754348166553e-10
104,1.1921041092951486e-10,7.685062339034272e-10
105,1.1917190925193538e-10,7.677018060326731e-10
106,1.191422026695078e-10,7.667304269270571e-10
107,1.1912173807115514e-10,7.655512348798437e-10
108,1.191087322005948e-10,7.64115087893087e-10
109,1.190970067503158e-10,7.623627819915448e-10
110,1.1907386076800692e-10,7.602294212824919e-10
111,1.1901776996003948e-10,7.576568830304873e-10
112,1.1889686331061418e-10,7.54615336886748e-10
113,1.186713484135731e-10,7.511373317519772e-10
114,1.1830200246502908e-10,7.47365960386377e-10
115,1.177706709000622e-10,7.435984770500756e-10
116,1.171060258346915e-10,7.4029042380904e-10
117,1.1640931007219714e-10,7.379940630913707e-10
118,1.1585576410252407e-10,7.371993073456361e-10
119,1.1565775431599693e-10,7.381357066977595e-10
120,1.1599287293033521e-10,7.406353475170754e-10
121,1.1693400619390766e-10,7.441650812123736e-10
122,1.1842132004779993e-10,7.480289962550037e-10
123,1.2029246453257712e-10,7.516279941541827e-10
124,1.2234415406894222e-10,7.546357381130747e-10
125,1.243906211020242e-10,7.570106981107564e-10
126,1.2629799123829427e-10,7.589038487577364e-10
127,1.2799061657854155e-10,7.605274984044277e-10
128,1.2944032745743913e-10,7.620623189782847e-10
129,1.3064980646694892e-10,7.636127144425382e-10
130,1.3163788863040507e-10,7.652065470585089e-10
131,1.3242905989421084e-10,7.668119077683228e-10
132,1.330478690793252e-10,7.683622782402285e-10
133,1.3351737367350144e-10,7.697828835063519e-10
134,1.3385793725136492e-10,7.710023437748642e-10
135,1.3408909734507273e-10,7.719672206231025e-10
136,1.342288001700995e-10,7.726456965872658e-10
137,1.3429556103785192e-10,7.730281173028657e-10
138,1.3430725953007634e-10,7.731282163973927e-10
139,1.3428217524453198e-10,7.729749216670602e-10
140,1.342374105557868e-10,7.726144042655745e-10
141,1.341894020742031e-10,7.721026390554813e-10
142,1.3415280613698114e-10,7.714984313640207e-10
143,1.3414020629626688e-10,7.70866964737952e-10
144,1.3416138897968395e-10,7.70271397154073e-10
145,1.3422356241941922e-10,7.697722114884032e-10
146,1.34330331816843e-10,7.694240870855765e-10
147,1.3448203811517113e-10,7.692761692827221e-10
148,1.3467571839984173e-10,7.693687689732687e-10
149,1.3490501237014825e-10,7.697323523947035e-10
150,1.3516119179203053e-10,7.703885642047025e-10
151,1.3543274092059435e-10,7.713469990191563e-10
152,1.3570693159904147e-10,7.726084349121582e-10
153,1.3596955705014105e-10,7.741632551536825e-10
154,1.362061052007958e-10,7.759931282355e-10
155,1.364028456511284e-10,7.780724995140771e-10
156,1.365467072357512e-10,7.803707755751095e-10
157,1.366256087784643e-10,7.828520411789576e-10
158,1.36630080581707e-10,7.854791780835053e-10
159,1.3655178498078105e-10,7.882138782538758e-10
160,1.3638463199532135e-10,7.910198200855631e-10
161,1.361243814780149e-10,7.938591351949023e-10
162,1.3576858982784018e-10,7.966970899443293e-10
163,1.3531631013175062e-10,7.994995246200973e-10
164,1.3476825110700199e-10,8.02231114581664e-10
165,1.341269931995507e-10,8.048571188587686e-10
166,1.3339701682313558e-10,8.073409156783025e-10
167,1.325852550197159e-10,8.096412811234278e-10
168,1.3170169339400488e-10,8.11717346547743e-10
169,1.3076040353961807e-10,8.135239011068255e-10
170,1.2977974854424188e-10,8.15021718431052e-10
171,1.2878488614481232e-10,8.161801058288622e-10
172,1.2780675087524595e-10,8.169894909179771e-10
173,1.2688209859673354e-10,8.174731597578666e-10
174,1.2605196342222656e-10,8.177059996703357e-10
175,1.2535723984321606e-10,8.178256895124788e-10
176,1.2483292209092797e-10,8.180390133730022e-10
177,1.2450017148701423e-10,8.18613831117313e-10
178,1.2435965571990688e-10,8.198521676547097e-10
179,1.2438665094297242e-10,8.220419371826767e-10
180,1.245320385656035e-10,8.254010718728737e-10
181,1.2472820857297926e-10,8.300198712774055e-10
182,1.2490025704324626e-10,8.358371414344727e-10
183,1.2497828636834983e-10,8.42642816522895e-10
184,1.2490779710532894e-10,8.501221334294158e-10
185,1.2465722285572638e-10,8.579167716342136e-10
186,1.2421852692876134e-10,8.656921297646624e-10
187,1.236036064069219e-10,8.73181006985023e-10
188,1.2283864367503737e-10,8.802098004884334e-10
189,1.2195527625088884e-10,8.866982063217451e-10
190,1.2098422516042507e-10,8.926457208577112e-10
191,1.199507962792201e-10,8.981111879368985e-10
192,1.1887101920566654e-10,9.031920082182034e-10
193,1.177508489178158e-10,9.080053766246932e-10
194,1.1658620379300753e-10,9.126732052570765e-10
195,1.1536515989969481e-10,9.173093007416466e-10
196,1.1407042778781871e-10,9.22002302423398e-10
197,1.12684095825597e-10,9.267981338612885e-10
198,1.1119625722753068e-10,9.316764684701773e-10
199,1.0961589653314595e-10,9.365254437725243e-10
200,1.0798519136966863e-10,9.411275418232186e-10
201,1.0639231377077102e-10,9.451684068896633e-10
202,1.0497784733829976e-10,9.482997896108153e-10
203,1.0391993057161306e-10,9.502642634775582e-10
204,1.0339303002170881e-10,9.510718211857195e-10
205,1.0350111498982587e-10,9.511467290236672e-10
206,1.0421088063348738e-10,9.51340140724849e-10
207,1.0532784154094598e-10,9.527308363425366e-10
208,1.0654313576719203e-10,9.562634274877294e-10
209,1.075366684432558e-10,9.623961679343317e-10
210,1.0808026278690483e-10,9.70955154295668e-10
211,1.0809058790893708e-10,9.812497583114256e-10
212,1.0761621963078451e-10,9.923498785595085e-10
213,1.0678478813946891e-10,1.003368501690604e-09
214,1.0574672058617406e-10,1.013641630247624e-09
215,1.046348518825474e-10,1.0227784500777363e-09
216,1.0354675659545181e-10,1.0306309507608503e-09
217,1.0254343547651824e-10,1.0372162009365565e-09
218,1.016568437464669e-10,1.0426548697609213e-09
219,1.008968389548563e-10,1.0471049017999127e-09
220,1.0026177644172351e-10,1.0507358158853228e-09
221,9.974211997835902e-11,1.0537020682394095e-09
222,9.932605015529216e-11,1.056139859176395e-09
223,9.90008052165692e-11,1.0581615470482677e-09
224,9.875398477874184e-11,1.0598583445423345e-09
225,9.857477136045411e-11,1.0613044052947136e-09
226,9.845373199128238e-11,1.0625581127278119e-09
227,9.838262195957678e-11,1.0636668978049132e-09
228,9.835427762845627e-11,1.0646664485597819e-09
229,9.836268286260008e-11,1.0655859746520175e-09
230,9.840270730883879e-11,1.0664493152899344e-09
231,9.846978072851094e-11,1.067274084365854e-09
232,9.855946182190087e-11,1.0680732462030156e-09
233,9.866757527605916e-11,1.0688551705462634e-09
234,9.878949847939774e-11,1.069622995140959e-09
235,9.89198055549433e-11,1.070372414338761e-09
236,9.905166909654982e-11,1.071091462784955e-09
237,9.91759384905753e-11,1.0717567116526337e-09
238,9.928046814838958e-11,1.0723272395479938e-09
239,9.934840882576224e-11,1.0727393281092534e-09
240,9.935816327578839e-11,1.072902910689178e-09
241,9.92811339932752e-11,1.072690194768155e-09
242,9.908404192878518e-11,1.0719368017758856e-09
243,9.87324451483855e-11,1.0704475323917432e-09
244,9.820374242061988e-11,1.0680302883459224e-09
245,9.750840137807628e-11,1.0645624970427082e-09
246,9.672804767880655e-11,1.060120986714904e-09
247,9.606115864162248e-11,1.055166300385736e-09
248,9.585593627564333e-11,1.0507430454605633e-09
249,9.65858254128835e-11,1.0485623330131741e-09
250,9.87276890170923e-11,1.050765526773005e-09
251,1.0256089907822694e-10,1.059197750289864e-09
252,1.0797983591149296e-10,1.0743559309820413e-09
253,1.1442145312704594e-10,1.0945952936130941e-09
254,1.209580671520609e-10,1.1163477512927647e-09
255,1.2656823051664797e-10,1.1354880498822254e-09
256,1.3049394979832266e-10,1.1490199877741089e-09
257,1.3248114915529533e-10,1.1560021444386805e-09
258,1.3276355212206218e-10,1.1573197441836727e-09
259,1.3185137721272868e-10,1.1547872335917892e-09
260,1.30292618544983e-10,1.1502707029049756e-09
261,1.2852501627767914e-10,1.1452066207645672e-09
262,1.2683084735294214e-10,1.1404991081208439e-09
263,1.2536033933650164e-10,1.1366286607617736e-09
264,1.2417491176214687e-10,1.1338136965324692e-09
265,1.2329059888498143e-10,1.1321473471843033e-09
266,1.2270702982647094e-10,1.1316809200529672e-09
267,1.2242807536227119e-10,1.1324592333725156e-09
268,1.2247063947492151e-10,1.1345201857989814e-09
269,1.2286565179364176e-10,1.1378661391153817e-09
270,1.2365165640714195e-10,1.1424256820651072e-09
271,1.2486093032764265e-10,1.1480222519861333e-09
272,1.2649838305222757e-10,1.1543625512991632e-09
273,1.2852265791705832e-10,1.1610636139847564e-09
274,1.308339348047477e-10,1.1677117771990035e-09
275,1.332803704403087e-10,1.1739427507902168e-09
276,1.3568371580289244e-10,1.179509071000178e-09
277,1.3787601093756727e-10,1.1843063279408083e-09
278,1.3973371154603507e-10,1.188360506924072e-09
279,1.4119547923385512e-10,1.1917803578627704e-09
280,1.422608346010397e-10,1.1947037487556428e-09
281,1.4297279758009714e-10,1.197252750745775e-09
282,1.4339884902936826e-10,1.1995195068336948e-09
283,1.4361048752127168e-10,1.2015586434431044e-09
284,1.4367334830199728e-10,1.2034001624285155e-09
285,1.4363978226482725e-10,1.205056575018653e-09
286,1.4354982759604065e-10,1.2065373533131148e-09
287,1.4343092926130297e-10,1.2078492326576095e-09
288,1.4330113137094198e-10,1.2090018209616435e-09
289,1.4317185750700938e-10,1.210006920322758e-09
290,1.4304922114376593e-10,1.2108776834800116e-09
291,1.429363775844428e-10,1.2116284653378435e-09
292,1.4283452743827826e-10,1.2122736176081061e-09
293,1.4274312056493673e-10,1.2128258082348052e-09
294,1.4266184305301203e-10,1.213298407615684e-09
295,1.4258994616900355e-10,1.213703123312966e-09
296,1.4252572153743483e-10,1.2140479914786245e-09
297,1.4246831948780032e-10,1.214343231156706e-09
298,1.4241649941294974e-10,1.214595129875827e-09
299,1.423696870738999e-10,1.214811328472672e-09
300,1.4232657728996364e-10,1.214995551225294e-09
301,1.4228675405585982e-10,1.215152982350362e-09
302,1.4224946043924056e-10,1.2152872752053612e-09
303,1.4221434929482975e-10,1.215401474983194e-09
304,1.421813393586961e-10,1.2154984239508119e-09
305,1.4214967851146832e-10,1.2155801280295553e-09
306,1.421192093998446e-10,1.2156476355974204e-09
307,1.4209000008044833e-10,1.21570349772161e-09
308,1.4206147139858329e-10,1.215747608462565e-09
309,1.4203389485528235e-10,1.2157810918623345e-09
310,1.4200708149284013e-10,1.2158052351358404e-09
311,1.4198118153160426e-10,1.215820091307294e-09
312,1.4195634779247047e-10,1.2158258119668724e-09
313,1.4193245756309688e-10,1.2158233102538292e-09
314,1.4190950477256128e-10,1.2158115891113218e-09
315,1.418876776455411e-10,1.215791947034367e-09
316,1.4186759064415366e-10,1.2157642984796148e-09
317,1.418489789361269e-10,1.2157273197021227e-09
318,1.418320881843492e-10,1.2156822475752352e-09
319,1.4181748991120903e-10,1.2156281351489278e-09
320,1.4180568785982777e-10,1.215565130008822e-09
321,1.4179722038739907e-10,1.2154930383125633e-09
322,1.4179389247889958e-10,1.2154133550070356e-09
323,1.4179776823863147e-10,1.2153283729867246e-09
324,1.418134966326558e-10,1.215243559800344e-09
325,1.41849239123077e-10,1.2151739710975737e-09
326,1.4192313412326648e-10,1.215153252238277e-09
327,1.4207672911802346e-10,1.2152725830217845e-09
328,1.4241777057790772e-10,1.2157884663056542e-09
329,1.4326462095374399e-10,1.2175025631823642e-09
330,1.4572388008156474e-10,1.22328589504672e-09
331,1.5452413755425478e-10,1.2454374351128192e-09
332,1.959614354137829e-10,1.350367066394417e-09
333,4.748348628192665e-10,2.017181742518272e-09
334,3.4428910491200157e-09,8.074831579663792e-09
335,1.5727760173808557e-08,5.041893254203255e-08
336,3.5173724168138355e-08,8.442002250114306e-08
337,3.4963977408567444e-08,8.129656184375566e-08
338,3.4963387115655355e-08,8.129044632112371e-08
339,3.496437703025103e-08,8.13143195335692e-08
340,3.496442275813592e-08,8.132121217543052e-08
341,3.4964295347034626e-08,8.132254020398286e-08
342,3.496418915355964e-08,8.132198691057314e-08
343,3.4964147949609436e-08,8.132066346037653e-08
344,3.496417825626148e-08,8.131894420989607e-08
345,3.4964275614618065e-08,8.131697305603421e-08
346,3.49644309339108e-08,8.131481932896513e-08
347,3.496463301171533e-08,8.13125324547983e-08
348,3.496486930603471e-08,8.131016120471849e-08
349,3.4965127090380626e-08,8.130775813977959e-08
350,3.496539400728544e-08,8.130538328562501e-08
351,3.496565902985747e-08,8.130309883219588e-08
352,3.4965913111725484e-08,8.130096664860087e-08
353,3.4966149567030584e-08,8.129904578245994e-08
354,3.4966364035164216e-08,8.12973835367299e-08
355,3.496655461691604e-08,8.129601556073186e-08
356,3.496672138918657e-08,8.129496421785387e-08
357,3.4966865445075545e-08,8.129423628238714e-08
358,3.496698879506893e-08,8.129382663809056e-08
359,3.496709355931955e-08,8.129371898419992e-08
360,3.4967181436079646e-08,8.12938853338094e-08
361,3.496725360100187e-08,8.129429260693325e-08
362,3.4967310050486913e-08,8.129490306793685e-08
363,3.4967349707421873e-08,8.129567734495545e-08
364,3.4967370858039065e-08,8.129657562591093e-08
365,3.496737066236835e-08,8.12975613237434e-08
366,3.496734576025304e-08,8.129860045513542e-08
367,3.4967292682889654e-08,8.12996639520753e-08
368,3.4967207734268094e-08,8.130072441896223e-08
369,3.496708772133788e-08,8.130176412629546e-08
370,3.496692981897656e-08,8.130276845729354e-08
371,3.49667324483381e-08,8.130373086403672e-08
372,3.496649511203837e-08,8.130465278326814e-08
373,3.4966219256359654e-08,8.130554029813585e-08
374,3.496590768115371e-08,8.130641039786587e-08
375,3.496556510640327e-08,8.13072877818966e-08
376,3.496519811623699e-08,8.130820457938556e-08
377,3.496481523255531e-08,8.130920098800755e-08
378,3.4964426048687366e-08,8.13103205481166e-08
379,3.496404093160081e-08,8.131161082822162e-08
380,3.496367033083609e-08,8.131311265379408e-08
381,3.49633234746573e-08,8.131485880866766e-08
382,3.4963007962508796e-08,8.131686466656666e-08
383,3.4962728676392065e-08,8.131912502870391e-08
384,3.496248662171911e-08,8.132160888192038e-08
385,3.4962278863037186e-08,8.132426072834248e-08
386,3.496209910712362e-08,8.132700296893196e-08
387,3.4961937422407346e-08,8.132974645936911e-08
388,3.496178174807185e-08,8.133239857521305e-08
389,3.4961618694748384e-08,8.133487105386535e-08
390,3.496143493846977e-08,8.133709292095019e-08
391,3.496121808292795e-08,8.133901204391302e-08
392,3.496095745723106e-08,8.134060026472178e-08
393,3.496064390585081e-08,8.13418497799107e-08
394,3.496027011959103e-08,8.13427700032907e-08
395,3.495982954740774e-08,8.134338655656758e-08
396,3.4959315668699054e-08,8.134373435569059e-08
397,3.495872095967077e-08,8.134385638724582e-08
398,3.4958035111644967e-08,8.134380405986017e-08
399,3.495724372107552e-08,8.134363963795945e-08
400,3.4956325828982735e-08,8.134344007903246e-08
401,3.49552520802395e-08,8.134331046523904e-08
402,3.4953982883665704e-08,8.134339562839669e-08
403,3.4952467452756144e-08,8.134389459351494e-08
404,3.4950645780839164e-08,8.134508322330698e-08
405,3.494845979941673e-08,8.134731953568506e-08
406,3.4945874289418095e-08,8.135103363431056e-08
407,3.494291773738423e-08,8.135667477695103e-08
408,3.493973818763955e-08,8.136459291276698e-08
409,3.493665449832817e-08,8.137485801718393e-08
410,3.4934151865243314e-08,8.138709255347338e-08
411,3.493275549340631e-08,8.140043071476368e-08
412,3.4932768454779075e-08,8.141375597141161e-08
413,3.493399862590141e-08,8.142615399075207e-08
414,3.4935710941789315e-08,8.143727797354648e-08
415,3.493693286657354e-08,8.144731571875823e-08
416,3.493693040724945e-08,8.145660571955737e-08
417,3.493550330977439e-08,8.146528401541362e-08
418,3.493293759487068e-08,8.147322781578623e-08
419,3.492974548402785e-08,8.148021956112207e-08
420,3.492641596158644e-08,8.148611588205842e-08
421,3.4923288912171766e-08,8.149091372738508e-08
422,3.492054219805512e-08,8.149472263176003e-08
423,3.4918231851940676e-08,8.149771103423451e-08
424,3.491634235776604e-08,8.15000525855305e-08
425,3.491482485678144e-08,8.150190292992093e-08


==> results/x6smm/distance_ydeflection_error_03.csv <==
Index,DistanceError,YDirectionError
0,0.0,0.0
1,9.5235944458738e-14,1.2177830290535047e-13
2,2.0340329648517612e-13,2.6838070638266875e-13
3,3.272056674037884e-13,4.479459422168994e-13
4,4.696410515188675e-13,6.726686802510813e-13
5,6.343989350601247e-13,9.54896157308913e-13
6,8.251375917457051e-13,1.3138957062878635e-12
7,1.0484987889596552e-12,1.768269507201313e-12
8,1.3116404086914358e-12,2.345270243434867e-12
9,1.622390875813528e-12,3.0810245992283968e-12
10,1.992453688067937e-12,4.019028641478554e-12
11,2.4364985275399263e-12,5.216149451435679e-12
12,2.9716129626976233e-12,6.748416390719767e-12
13,3.6203277884119284e-12,8.71065175910723e-12
14,4.409938940556597e-12,1.1223074173263208e-11
15,5.37243938930043e-12,1.4434555401199567e-11
16,6.544797577711924e-12,1.852129661643106e-11
17,7.965387378813427e-12,2.367166603660689e-11
18,9.667729384073552e-12,3.0063102545578965e-11
19,1.1666071806495837e-11,3.780618737744206e-11
20,1.3939115780371074e-11,4.684937186048709e-11
21,1.6402084575074254e-11,5.6854649715483776e-11
22,1.8883426733145257e-11,6.707537543878377e-11
23,2.1123279003833543e-11,7.631075222140625e-11
24,2.2817102494967232e-11,8.308633727477624e-11
25,2.372331500948777e-11,8.613518645795292e-11
26,2.380524142095818e-11,8.509532382937853e-11
27,2.3309837551714105e-11,8.10489683676597e-11
28,2.2696764748126916e-11,7.638961537760571e-11
29,2.242964727384957e-11,7.390390365305428e-11
30,2.2802321178865814e-11,7.554677656511608e-11
31,2.389886065533426e-11,8.172413699779894e-11
32,2.5624315739146146e-11,9.147496798651723e-11
33,2.775785380441664e-11,1.0320637413139301e-10
34,3.003744060601058e-11,1.1538847415180867e-10
35,3.2245832980035734e-11,1.269280820087506e-10
36,3.4248651812835454e-11,1.3723794575663964e-10
37,3.599041124971592e-11,1.4612902715844237e-10
38,3.747095390906466e-11,1.5366299137655336e-10
39,3.871919863202707e-11,1.6002528918083112e-10
40,3.977679961716333e-11,1.6544476048072421e-10
41,4.0687088663520844e-11,1.70147733513799e-10
42,4.149146862248915e-11,1.743405223345642e-10
43,4.2227848512298884e-11,1.7820872835384275e-10
44,4.293160618456885e-11,1.8191922603289895e-10
45,4.363751290202461e-11,1.856336042645953e-10
46,4.4381176140746765e-11,1.8951943700185913e-10
47,4.519932621137597e-11,1.9376921113960028e-10
48,4.612646850718036e-11,1.9861903091397962e-10
49,4.717805474461038e-11,2.0437931447531396e-10
50,4.831131046262269e-11,2.1146396083837066e-10
51,4.934280581626657e-11,2.204138417609017e-10
52,4.987048830679101e-11,2.3185954034267883e-10
53,4.9559370323414494e-11,2.463008628591703e-10
54,4.9951274340406295e-11,2.634302390892399e-10
55,5.6571664345409934e-11,2.80866936946624e-10
56,6.96983679378554e-11,2.936333563275162e-10
57,8.383968848796212e-11,2.9799451123233735e-10
58,1.119701996998963e-10,2.965165823234201e-10
59,1.4252799969440707e-10,2.9265829597337466e-10
60,1.571776687868754e-10,2.8597880840881335e-10
61,1.642060127438136e-10,2.7713704061273557e-10
62,1.7025220016982518e-10,2.686547190519361e-10
63,1.7543175963313352e-10,2.621368222162886e-10
64,1.793149590868854e-10,2.5773317430130734e-10
65,1.8204804744938618e-10,2.5494711086073637e-10
66,1.8393996810275503e-10,2.5322920196421245e-10
67,1.8525448825086895e-10,2.5216652256835664e-10
68,1.8617985820329665e-10,2.5149123712730334e-10
69,1.8684276233207934e-10,2.510410735544713e-10
70,1.87328339291337e-10,2.5072177333966584e-10
71,1.876928639720116e-10,2.504772207655647e-10
72,1.8797503680482948e-10,2.502777049752414e-10
73,1.8820080503797987e-10,2.5010626462666923e-10
74,1.8838795108750128e-10,2.499541981248229e-10
75,1.8854815785356499e-10,2.49816742821768e-10
76,1.8868953796540935e-10,2.4969243648355854e-10
77,1.8881629996059442e-10,2.4957720063469777e-10
78,1.889313447079771e-10,2.494721052329866e-10
79,1.8903550908058268e-10,2.493743113791628e-10
80,1.8912793072855476e-10,2.4927913444711105e-10
81,1.8920810002425224e-10,2.4918419375157935e-10
82,1.8927433085784788e-10,2.4908383893486364e-10
83,1.8932555680253102e-10,2.4897131577704384e-10
84,1.893609887698271e-10,2.4884225108857076e-10
85,1.8938181127321911e-10,2.486903556654301e-10
86,1.8939020010559988e-10,2.4851229037080384e-10
87,1.8939115636305244e-10,2.4830577029311085e-10
88,1.8939168842993692e-10,2.4807141478824124e-10
89,1.894032260998048e-10,2.478159914212342e-10
90,1.8944041377673058e-10,2.4755120873808107e-10
91,1.8952315613718927e-10,2.4729657931776555e-10
92,1.8967799764460364e-10,2.4708478279187786e-10
93,1.8994076604064896e-10,2.469669935303843e-10
94,1.9035960193624836e-10,2.4702057017032114e-10
95,1.9100121377651643e-10,2.473637866390788e-10
96,1.919609804171107e-10,2.4818536007268116e-10
97,1.933784994510075e-10,2.497866626588505e-10
98,1.9546361613164852e-10,2.5266686360671394e-10
99,1.9853640396452653e-10,2.576605142724373e-10
100,2.030928338927603e-10,2.662045397510332e-10
101,2.0990040956455187e-10,2.807934266671134e-10
102,2.2012252130299493e-10,3.0576061706245645e-10
103,2.3541650299826675e-10,3.4844235513555276e-10
104,2.5779603712195205e-10,4.203088125423913e-10
105,2.8869941617074127e-10,5.357174842686901e-10
106,3.2645222133925965e-10,7.010298770923324e-10
107,3.630628008501283e-10,8.85160533930645e-10
108,3.881963834754442e-10,1.0007803119819962e-09
109,4.0823494625195864e-10,9.95748688780135e-10
110,4.440484822652869e-10,9.731386328044065e-10
111,4.855587960470947e-10,1.0495091549042105e-09
112,5.097381182342629e-10,1.193286959737133e-09
113,5.159478598721011e-10,1.3229600487729937e-09
114,5.134998677130071e-10,1.4100145674093304e-09
115,5.089427871777514e-10,1.4622516628890736e-09
116,5.049377516111179e-10,1.4930917837154595e-09
117,5.021189529940366e-10,1.5119106148687117e-09
118,5.003932391389598e-10,1.5240020880931331e-09
119,4.995002649827141e-10,1.5321663164124733e-09
120,4.991964021772e-10,1.5378827052034827e-09
121,4.992958642679992e-10,1.5419610886051688e-09
122,4.996649080675332e-10,1.544868593793933e-09
123,5.002084144999076e-10,1.5468964503513028e-09
124,5.008577099145507e-10,1.548241796906147e-09
125,5.015610937671294e-10,1.5490495924424826e-09
126,5.02278664819516e-10,1.5494352596106123e-09
127,5.029788715733345e-10,1.5494957111280196e-09
128,5.036374131395937e-10,1.5493149682927012e-09
129,5.042357034434939e-10,1.5489657071922022e-09
130,5.047606701023968e-10,1.5485100776088703e-09
131,5.052047705425871e-10,1.5480016781765859e-09
132,5.055645052697195e-10,1.547483097112058e-09
133,5.058404397548599e-10,1.546987994557581e-09
134,5.060366814389863e-10,1.5465404332651521e-09
135,5.061597908601945e-10,1.5461563000958791e-09
136,5.062180262724216e-10,1.54584573216935e-09
137,5.062210232656394e-10,1.5456103229465058e-09
138,5.061779449077345e-10,1.545449752569437e-09
139,5.060986167473886e-10,1.54535934833227e-09
140,5.05991692857963e-10,1.54533094159446e-09
141,5.058649572334221e-10,1.5453564354471e-09
142,5.057250723002761e-10,1.5454263677667528e-09
143,5.055772816415811e-10,1.5455307784095727e-09
144,5.054260359982287e-10,1.545661305108935e-09
145,5.052739175128075e-10,1.545810034480679e-09
146,5.051225104619595e-10,1.545968825320432e-09
147,5.049730135077865e-10,1.5461311349708831e-09
148,5.048250121261657e-10,1.5462913213455922e-09
149,5.046776586168075e-10,1.546446282509722e-09
150,5.045297056109468e-10,1.546591209485439e-09
151,5.043791645684213e-10,1.546723969427077e-09
152,5.042235700875288e-10,1.546842886901453e-09
153,5.040605030020964e-10,1.5469461604528127e-09
154,5.038875575283603e-10,1.5470347843255489e-09
155,5.037018901243126e-10,1.547109335916446e-09
156,5.035011618662634e-10,1.5471722707011294e-09
157,5.03283396838497e-10,1.5472267182126617e-09
158,5.03047046981157e-10,1.547277935364073e-09
159,5.027914572012467e-10,1.5473326234695464e-09
160,5.02517190532211e-10,1.547400697737373e-09
161,5.022255610714208e-10,1.5474954131745555e-09
162,5.019192673747258e-10,1.5476334262257923e-09
163,5.016022296820559e-10,1.5478378077922438e-09
164,5.012794762492197e-10,1.5481387760941929e-09
165,5.009562459790588e-10,1.548575788596088e-09
166,5.006375670058784e-10,1.5492013025195878e-09
167,5.003271126800683e-10,1.5500874487560949e-09
168,5.000267394537177e-10,1.5513308151705796e-09
169,4.997349711708121e-10,1.5530659612072456e-09
170,4.994470178678691e-10,1.5554782476393642e-09
171,4.991565892142062e-10,1.5588289000784278e-09
172,4.988588295652373e-10,1.5634865978890203e-09
173,4.985560072618345e-10,1.5699681396351332e-09
174,4.982730393647756e-10,1.578988210365128e-09
175,4.98077905443337e-10,1.591498354359079e-09
176,4.981166228227079e-10,1.608676548991128e-09
177,4.986587194612147e-10,1.6317564592528736e-09
178,5.001318124311629e-10,1.6615445689567515e-09
179,5.03090331903535e-10,1.697417781863549e-09
180,5.080178084429085e-10,1.7358757974105451e-09
181,5.149044948534635e-10,1.7695207512817814e-09
182,5.227936213409651e-10,1.7885119668006744e-09
183,5.298220940140735e-10,1.7861497162730495e-09
184,5.341009650511215e-10,1.7659343408016036e-09
185,5.348952409507236e-10,1.7424708473927932e-09
186,5.330614431047733e-10,1.732546148793313e-09
187,5.303825424201603e-10,1.744219748533459e-09
188,5.284118028346307e-10,1.774059051217088e-09
189,5.277757320948203e-10,1.8126145772777132e-09
190,5.282898158011376e-10,1.8510658653957418e-09
191,5.294561675516091e-10,1.8842952624863914e-09
192,5.308338822951574e-10,1.910651049281804e-09
193,5.321577525835035e-10,1.9305206630962066e-09
194,5.333123565304906e-10,1.945090577704168e-09
195,5.342712505876134e-10,1.9556443662097487e-09
196,5.350501152253549e-10,1.9632734097647487e-09
197,5.35678005438477e-10,1.968815376922134e-09
198,5.361847372598248e-10,1.9728759705479306e-09
199,5.365966810659091e-10,1.9758845321489347e-09
200,5.369345741795463e-10,1.978140343595003e-09
201,5.372143843222968e-10,1.9798524959817625e-09
202,5.374486580306874e-10,1.981166054425029e-09
203,5.376463183142781e-10,1.982184916051457e-09
204,5.378145708595548e-10,1.9829829014986956e-09
205,5.37958776694524e-10,1.9836135178672586e-09
206,5.380834858337973e-10,1.9841164535207616e-09
207,5.381918562461408e-10,1.9845205462423487e-09
208,5.382864968752333e-10,1.984847576626782e-09
209,5.383695758788258e-10,1.9851149450603577e-09
210,5.38443023186128e-10,1.985335878351618e-09
211,5.385083041272092e-10,1.98552105016095e-09
212,5.385662629483634e-10,1.985677768974763e-09
213,5.38618699316318e-10,1.9858138214746027e-09
214,5.386661741000838e-10,1.9859344579816967e-09
215,5.387094848774354e-10,1.9860447254882543e-09
216,5.387494256498805e-10,1.9861490120588204e-09
217,5.38786685468313e-10,1.986250199277397e-09
218,5.388216240650994e-10,1.9863523058789072e-09
219,5.3885502635689e-10,1.986457996412578e-09
220,5.388870831822295e-10,1.986570339818206e-09
221,5.38918329823731e-10,1.9866923118084613e-09
222,5.389491705429851e-10,1.986826834138104e-09
223,5.389801576980584e-10,1.9869763919176106e-09
224,5.390114800544569e-10,1.987144777378133e-09
225,5.390434848873482e-10,1.987334920868122e-09
226,5.390767274792038e-10,1.9875509886050806e-09
227,5.391115560802213e-10,1.9877972150338596e-09
228,5.391485996908104e-10,1.9880785212070476e-09
229,5.391884252923213e-10,1.9883997484272817e-09
230,5.392313146587133e-10,1.9887686011232425e-09
231,5.39278460753997e-10,1.9891920501374754e-09
232,5.393305500593419e-10,1.989680944242828e-09
233,5.393888681336799e-10,1.990246646191086e-09
234,5.394545878282746e-10,1.9909055258559288e-09
235,5.395293468240612e-10,1.991677854529565e-09
236,5.396152572120465e-10,1.9925899264641333e-09
237,5.397146468226119e-10,1.993678957708012e-09
238,5.398304125098641e-10,1.9949956631868444e-09
239,5.399667256913211e-10,1.9966112598728553e-09
240,5.401282083498716e-10,1.9986294353272494e-09
241,5.403210747604566e-10,2.0011996484241163e-09
242,5.405539568836073e-10,2.0045419108977116e-09
243,5.408387633974744e-10,2.0089800186191633e-09
244,5.41192887235255e-10,2.0149867508055793e-09
245,5.416437659052121e-10,2.023240523384936e-09
246,5.422360006001866e-10,2.034671276141797e-09
247,5.430421247118413e-10,2.0504630554779454e-09
248,5.441783339469333e-10,2.071899022189751e-09
249,5.458145456887454e-10,2.0998776687836116e-09
250,5.481514019388964e-10,2.1338887421154157e-09
251,5.513142023642324e-10,2.1704796063800577e-09
252,5.551425414566075e-10,2.2020831049939334e-09
253,5.590170496587034e-10,2.2183431246861455e-09
254,5.620465384020991e-10,2.2119082898147906e-09
255,5.63666493876618e-10,2.186196581538191e-09
256,5.640564146086999e-10,2.156836180645016e-09
257,5.63971397427881e-10,2.142072445872076e-09
258,5.643206778587685e-10,2.1505428474043597e-09
259,5.657499864705135e-10,2.1782750370712337e-09
260,5.683455207117679e-10,2.214982815179553e-09
261,5.717028536581141e-10,2.2513373626883234e-09
262,5.752665083361789e-10,2.282099677422955e-09
263,5.786066662685189e-10,2.3057197989353107e-09
264,5.814985798491819e-10,2.3227573201193084e-09
265,5.838807664114747e-10,2.334560181653255e-09
266,5.857840472029963e-10,2.3425278843767287e-09
267,5.872785509961944e-10,2.347821447681524e-09
268,5.884411230165652e-10,2.3513055247334667e-09
269,5.893423729010328e-10,2.3535883119484244e-09
270,5.900409502538979e-10,2.3550829293504665e-09
271,5.905837626807973e-10,2.3560634962554064e-09
272,5.910072737403019e-10,2.3567102030488065e-09
273,5.913394121017151e-10,2.3571406199952556e-09
274,5.916011435352358e-10,2.357430703248741e-09
275,5.918085784891208e-10,2.3576299537126987e-09
276,5.919739743484098e-10,2.357770471736433e-09
277,5.921062773181699e-10,2.3578723606374936e-09
278,5.922129370682595e-10,2.357948990400777e-09
279,5.922991946575367e-10,2.3580097042407235e-09
280,5.923689931825852e-10,2.3580593139329217e-09
281,5.924255779967669e-10,2.3581017852654335e-09
282,5.924716729389536e-10,2.3581393556193887e-09
283,5.925090269765942e-10,2.3581730840871416e-09
284,5.925389587341126e-10,2.358204772729e-09
285,5.925629107792882e-10,2.358234861986108e-09
286,5.925814981396551e-10,2.358263441146882e-09
287,5.925956086692822e-10,2.3582914318617748e-09
288,5.926056142058996e-10,2.3583191956270823e-09
289,5.926119603946737e-10,2.3583464621897106e-09
290,5.926149835099336e-10,2.3583746355434122e-09
291,5.92614681107226e-10,2.3584031824725915e-09
292,5.926111860637442e-10,2.358433200540546e-09
293,5.926049148702301e-10,2.358465099795967e-09
294,5.92595320171767e-10,2.358499151033978e-09
295,5.925826201757244e-10,2.3585365562325732e-09
296,5.925665578068228e-10,2.3585776145746775e-09
297,5.925468198434033e-10,2.3586231475829965e-09
298,5.925232435399177e-10,2.3586744395038455e-09
299,5.924954459775801e-10,2.3587331647575287e-09
300,5.924629206800628e-10,2.3588002355793123e-09
301,5.924249581270536e-10,2.3588769182314928e-09
302,5.923811644245556e-10,2.3589655472757952e-09
303,5.923306708196037e-10,2.359068189329642e-09
304,5.922721537744038e-10,2.3591862081551104e-09
305,5.922046715683912e-10,2.359323468266044e-09
306,5.92126871713192e-10,2.3594821341192564e-09
307,5.920368438902649e-10,2.3596654696974974e-09
308,5.919325832388361e-10,2.3598762154509806e-09
309,5.918115819875428e-10,2.360117731794944e-09
310,5.9167072255657e-10,2.3603934810561183e-09
311,5.91506425818931e-10,2.3607053383623616e-09
312,5.913142881315943e-10,2.3610538746573994e-09
313,5.910892548470764e-10,2.3614383418088696e-09
314,5.908253538086055e-10,2.3618535298071034e-09
315,5.905155350038205e-10,2.3622888305058764e-09
316,5.901525079288418e-10,2.3627256977597795e-09
317,5.897275220656239e-10,2.3631331944202003e-09
318,5.892323135559015e-10,2.36346653944855e-09
319,5.886584771360366e-10,2.363657070146567e-09
320,5.879994706545229e-10,2.3636128871659776e-09
321,5.872512262486747e-10,2.3632092412968948e-09
322,5.864150628795242e-10,2.3622924480546677e-09
323,5.854976920898714e-10,2.3606763939625496e-09
324,5.845150993292701e-10,2.3581602521549996e-09
325,5.834919663705514e-10,2.354548934082031e-09
326,5.824622683846628e-10,2.3496929454091717e-09
327,5.814670523137249e-10,2.343540445216808e-09
328,5.80550114103032e-10,2.3361975827929537e-09
329,5.797532658989112e-10,2.3279850241563473e-09
330,5.791098382522903e-10,2.319467892169223e-09
331,5.786409836870915e-10,2.3114406027182667e-09
332,5.783512465935241e-10,2.3048428912447632e-09
333,5.782254557118036e-10,2.300597901050598e-09
334,5.782213572709623e-10,2.2993850994926847e-09
335,5.782622482503134e-10,2.3013936038964657e-09
336,5.782295858538291e-10,2.306147041460074e-09
337,5.779728970231486e-10,2.3125056178585057e-09
338,5.773399823070782e-10,2.3188989664533143e-09
339,5.762267245907105e-10,2.3237543121529575e-09
340,5.746213333187314e-10,2.325943108487342e-09
341,5.726154333924908e-10,2.325044591942927e-09
342,5.703740203188956e-10,2.321336416493385e-09
343,5.6808052942465e-10,2.3155574077511e-09
344,5.658882527237304e-10,2.308603400682603e-09
345,5.63895898010305e-10,2.3012811662826906e-09
346,5.621467606432514e-10,2.2941863367759736e-09
347,5.60643611478622e-10,2.2876829167330277e-09
348,5.593651595875637e-10,2.281943080340167e-09
349,5.582801328552732e-10,2.277004074800996e-09
350,5.573558124113325e-10,2.2728243452777964e-09
351,5.565624134111439e-10,2.269322037218474e-09
352,5.558752307690788e-10,2.266401278809075e-09
353,5.552736057502334e-10,2.263968183681052e-09
354,5.547412983497627e-10,2.2619365509946763e-09
355,5.542658480676212e-10,2.2602294162612293e-09
356,5.538373279178357e-10,2.2587852457703827e-09
357,5.534487779927397e-10,2.2575509636557215e-09
358,5.530951343744131e-10,2.25648272854703e-09
359,5.527732658955321e-10,2.2555475329610565e-09
360,5.524824560358555e-10,2.254719190512588e-09
361,5.522238843431635e-10,2.2539790865773628e-09
362,5.520009896725514e-10,2.2533167560113958e-09
363,5.518196772037987e-10,2.252727606038407e-09
364,5.516878727128458e-10,2.252214643614913e-09
365,5.516153577080665e-10,2.2517875208630234e-09
366,5.516135307490096e-10,2.251461398537484e-09
367,5.516940568199583e-10,2.2512547309108014e-09
368,5.518683919158098e-10,2.2511889146047754e-09
369,5.521453898547021e-10,2.2512836841231884e-09
370,5.525303372013821e-10,2.2515534594147137e-09
371,5.53022331629271e-10,2.2520031061283858e-09
372,5.536139585894494e-10,2.252625726366975e-09
373,5.542896156750211e-10,2.2533979430722406e-09
374,5.550263749399118e-10,2.2542796186939287e-09
375,5.557950802938083e-10,2.255217366671823e-09
376,5.565629692767957e-10,2.2561477326670134e-09
377,5.572966440652831e-10,2.257003021870498e-09
378,5.579658575091169e-10,2.2577185396119738e-09
379,5.585456110275616e-10,2.258239740309248e-09
380,5.590200121266677e-10,2.258529021899096e-09
381,5.593810568660951e-10,2.2585651772178136e-09
382,5.596296923531482e-10,2.2583458417182074e-09
383,5.597744388312297e-10,2.2578842106999234e-09
384,5.598285016563014e-10,2.257206185479272e-09
385,5.598086026981769e-10,2.2563455454698277e-09
386,5.597323261872573e-10,2.2553382053161145e-09
387,5.596169909290865e-10,2.254222491819969e-09
388,5.594783204964306e-10,2.2530312882919678e-09
389,5.593294660021912e-10,2.251794230900189e-09
390,5.59181066906851e-10,2.2505372360641953e-09
391,5.590411817626624e-10,2.249278853595026e-09
392,5.58915746517711e-10,2.248033531403605e-09
393,5.588082892384899e-10,2.2468135983285537e-09
394,5.587211673803073e-10,2.245625566379729e-09
395,5.586551713645496e-10,2.244475356077349e-09
396,5.586107093842288e-10,2.2433673508757922e-09
397,5.58586906351963e-10,2.2423049684914215e-09
398,5.585827325523081e-10,2.2412900387527692e-09
399,5.585976087854528e-10,2.240328255334413e-09
400,5.586299702952085e-10,2.2394240105784863e-09
401,5.586793136900346e-10,2.2385845789345468e-09
402,5.587454007064907e-10,2.237821655462136e-09
403,5.588281637278359e-10,2.237147020722236e-09
404,5.58928155230801e-10,2.236578654490912e-09
405,5.590482261874547e-10,2.2361413514932737e-09
406,5.591913724911528e-10,2.2358637307465847e-09
407,5.593632723818426e-10,2.235780999137697e-09
408,5.595721617432867e-10,2.235937622956737e-09
409,5.598298851481091e-10,2.2363848279169275e-09
410,5.601525315616245e-10,2.2371802888230264e-09
411,5.605619357517237e-10,2.2383857698258327e-09
412,5.610860030339832e-10,2.2400640048785614e-09
413,5.617604087592064e-10,2.242265418411196e-09
414,5.626258961287829e-10,2.2450195775241545e-09
415,5.637271568553274e-10,2.24831218858052e-09
416,5.651062440233887e-10,2.252064702407041e-09
417,5.667914368441607e-10,2.2560996414631764e-09
418,5.687819015567651e-10,2.2601193442063083e-09
419,5.710291429650682e-10,2.2637008445844157e-09
420,5.734210640277917e-10,2.266330633910183e-09
421,5.757779337600778e-10,2.267502895980105e-09
422,5.778762058638241e-10,2.2668950185568385e-09
423,5.794988760061174e-10,2.264556973634332e-09
424,5.805061836765519e-10,2.261033785476782e-09
425,5.80894199955632e-10,2.2572880916377334e-09
426,5.808110869118172e-10,2.2544139455145667e-09
427,5.805130025465737e-10,2.2532576626319605e-09
428,5.802805816898798e-10,2.254165346240516e-09
429,5.803316558113554e-10,2.256957578403864e-09
430,5.807712188812351e-10,2.2611072093497348e-09
431,5.815874955581856e-10,2.2659647019528263e-09
432,5.826888739695426e-10,2.270948434442456e-09
433,5.839505926654641e-10,2.275635386614868e-09
434,5.85253925148353e-10,2.2797842438311404e-09
435,5.865073504994182e-10,2.2832977942620858e-09
436,5.876526862684427e-10,2.286184271212638e-09
437,5.886609552706862e-10,2.2885053414944506e-09
438,5.89523968324852e-10,2.2903460255514363e-09
439,5.902476822411006e-10,2.291797918276541e-09
440,5.908459040388946e-10,2.292940563537517e-09
441,5.913346264770599e-10,2.293840539081291e-09
442,5.917309287248786e-10,2.2945536080334553e-09
443,5.920501363957272e-10,2.2951219119117607e-09
444,5.923063660376872e-10,2.295579021986892e-09
445,5.92511632151425e-10,2.2959499792781054e-09
446,5.926756152523212e-10,2.29625470762283e-09
447,5.92806563243884e-10,2.296505470042115e-09
448,5.929116374555578e-10,2.2967142430446276e-09
449,5.929959859857871e-10,2.2968901727681157e-09
450,5.930642903638652e-10,2.2970390199944545e-09
451,5.931200781406981e-10,2.2971656772187665e-09
452,5.931666719095542e-10,2.2972753636717635e-09
453,5.932063039481348e-10,2.297370261416622e-09
454,5.932410626061348e-10,2.2974530563535854e-09
455,5.932729160997128e-10,2.2975246669810837e-09
456,5.933031753124722e-10,2.297587959372072e-09
457,5.933337456120748e-10,2.2976454388957095e-09
458,5.933656542552187e-10,2.297695948895721e-09
459,5.934004824297249e-10,2.2977411015661117e-09
460,5.93439454614549e-10,2.297781818870038e-09
461,5.934845063131028e-10,2.297818156628874e-09
462,5.935372932593548e-10,2.297851573494217e-09
463,5.935994247802918e-10,2.297882190260177e-09
464,5.936742778709634e-10,2.297909746069593e-09
465,5.937640410203437e-10,2.297934744653799e-09
466,5.938729118328529e-10,2.297958700289358e-09
467,5.940048920785147e-10,2.297980664204598e-09
468,5.941658123177629e-10,2.2980036937528058e-09
469,5.943622597801234e-10,2.2980278091003895e-09
470,5.946020910432453e-10,2.2980540499268127e-09
471,5.948953742034006e-10,2.298087246546207e-09
472,5.952533855116885e-10,2.2981304926797195e-09
473,5.956895088599647e-10,2.2981873300246386e-09
474,5.962176043308061e-10,2.2982657061920714e-09
475,5.968524945644648e-10,2.2983714258049537e-09
476,5.976056163940832e-10,2.2985139020625225e-09
477,5.98483627595517e-10,2.298698372789414e-09
478,5.994809495776624e-10,2.298927372270273e-09
479,6.005729561527349e-10,2.299189521890793e-09
480,6.01706107450637e-10,2.299456132815072e-09
481,6.027905725711135e-10,2.2996603520630397e-09
482,6.036973127287845e-10,2.299689657233064e-09
483,6.042704810886589e-10,2.2993826229731635e-09
484,6.043577980796686e-10,2.2985443040242576e-09
485,6.038678399911703e-10,2.2969989143117936e-09
486,6.028349825070333e-10,2.2946813753708517e-09
487,6.014668134868129e-10,2.291721757812288e-09
488,6.001295071890377e-10,2.2884769046980767e-09
489,5.992598300906094e-10,2.285459431473402e-09
490,5.992227802308372e-10,2.2831879509019933e-09
491,6.001929393404759e-10,2.2820415220377643e-09
492,6.021097048455914e-10,2.2821726226767712e-09
493,6.047266285935945e-10,2.2835135627277685e-09
494,6.077098397131891e-10,2.2858302924558376e-09
495,6.107342548112614e-10,2.2888043502023887e-09
496,6.135475188801982e-10,2.2921016232769514e-09
497,6.159923406481731e-10,2.295435826846961e-09
498,6.17999735213344e-10,2.298589697389105e-09
499,6.195677617368929e-10,2.3014259922633768e-09
500,6.207362063385914e-10,2.303875963410075e-09
501,6.215657056821784e-10,2.305923898862286e-09
502,6.221234401726688e-10,2.3075897477510752e-09
503,6.224725287856402e-10,2.3089112841483984e-09
504,6.226677076629313e-10,2.3099346163035213e-09
505,6.227544591666634e-10,2.310708543383183e-09
506,6.22767199165699e-10,2.31127663710489e-09
507,6.227325019981416e-10,2.311679037075905e-09
508,6.226693719627769e-10,2.311948939814474e-09
509,6.22591172040192e-10,2.3121143889835966e-09
510,6.225071730124851e-10,2.3121987725690816e-09
511,6.224231839899141e-10,2.3122200631006166e-09
512,6.223428399286624e-10,2.3121938137037296e-09
513,6.222682718269445e-10,2.312131834538114e-09
514,6.222001837694666e-10,2.3120422073477665e-09
515,6.221389561112364e-10,2.311933917697075e-09
516,6.220843214592138e-10,2.311811422828607e-09
517,6.220357104552568e-10,2.311679352547352e-09
518,6.219930645563123e-10,2.311542340553921e-09
519,6.219551153162175e-10,2.3114024358392023e-09
520,6.219212075739562e-10,2.31126078333664e-09
521,6.218909191054882e-10,2.3111205066143665e-09
522,6.218633801349629e-10,2.310981993850479e-09
523,6.218380477115191e-10,2.310846504099113e-09
524,6.2181418758914e-10,2.3107155621378315e-09
525,6.217916076155687e-10,2.31058922210687e-09
526,6.217693841049272e-10,2.310467774555314e-09
527,6.217471283470783e-10,2.310352449333182e-09
528,6.217243381047927e-10,2.3102435139654052e-09
529,6.217006935610084e-10,2.310141229759892e-09
530,6.216752367279063e-10,2.310046861582877e-09
531,6.216478159930721e-10,2.309960649645574e-09
532,6.216173600771959e-10,2.309883857530691e-09
533,6.215835686725278e-10,2.3098174342389194e-09
534,6.215455262968799e-10,2.3097630780006294e-09


==> results/x6smm/distance_ydeflection_error_04.csv <==
Index,DistanceError,YDirectionError
0,0.0,0.0
1,2.9687239628089844e-11,1.1418113910640639e-10
2,6.836466377265934e-11,1.9097955388205067e-10
3,1.0298410043755084e-10,2.296319645456056e-10
4,1.2579905134715834e-10,2.606193203469118e-10
5,1.404182619894314e-10,3.062812880441424e-10
6,1.5248359629901132e-10,3.602869968232727e-10
7,1.6348467807798577e-10,4.100368620777939e-10
8,1.7269352755781405e-10,4.4990830241508953e-10
9,1.7966602193242095e-10,4.796144344204122e-10
10,1.8461265199652297e-10,5.009178512427623e-10
11,1.880140494912219e-10,5.15907612433634e-10
12,1.9033608832726204e-10,5.263752671230194e-10
13,1.9193541901695008e-10,5.336830727631962e-10
14,1.9305807323455549e-10,5.388068292493396e-10
15,1.9386557904427558e-10,5.424271949583462e-10
16,1.9446223657599462e-10,5.450094285233301e-10
17,1.9491454431766857e-10,5.468723205693645e-10
18,1.9526602274619348e-10,5.482340130228303e-10
19,1.9554500177189748e-10,5.492428785737037e-10
20,1.9577063779214663e-10,5.500023733701787e-10
21,1.9595604376423376e-10,5.505840220273456e-10
22,1.9611043164529516e-10,5.510378690041478e-10
23,1.962403080767666e-10,5.513985237592809e-10
24,1.9635077190260515e-10,5.516925736356224e-10
25,1.9644540480299738e-10,5.519377253518643e-10
26,1.9652689703624825e-10,5.521474031616827e-10
27,1.9659782679152807e-10,5.523311898578247e-10
28,1.9665953309606442e-10,5.5249663870174e-10
29,1.9671383501700007e-10,5.526497491411811e-10
30,1.967619150321839e-10,5.527942266476884e-10
31,1.9680434651681518e-10,5.529333003287534e-10
32,1.9684253877455357e-10,5.530694548102464e-10
33,1.9687699479207267e-10,5.53205116569873e-10
34,1.9690820297061187e-10,5.533422367226758e-10
35,1.9693697329893162e-10,5.534814010543353e-10
36,1.969637562755985e-10,5.536252346288856e-10
37,1.9698898702910637e-10,5.537740433758444e-10
38,1.970134071846331e-10,5.539288973379556e-10
39,1.9703699782877988e-10,5.540912824262817e-10
40,1.9706069807549532e-10,5.54262314981133e-10
41,1.9708491732371397e-10,5.544431300051911e-10
42,1.9710997981604454e-10,5.546341389649521e-10
43,1.971369586204984e-10,5.548372473033701e-10
44,1.9716626929842457e-10,5.550529365212269e-10
45,1.9719871336499515e-10,5.552827968090071e-10
46,1.9723542864760294e-10,5.555275805811258e-10
47,1.9727761207005104e-10,5.557886371252281e-10
48,1.9732677777106313e-10,5.560670517579195e-10
49,1.9738501521667394e-10,5.56363350199986e-10
50,1.9745421675012732e-10,5.566787425466169e-10
51,1.9753774155399228e-10,5.570131704246645e-10
52,1.9763925368626497e-10,5.573670327103373e-10
53,1.977642755948681e-10,5.577387767131076e-10
54,1.9791922679313885e-10,5.581270780135191e-10
55,1.981137369148187e-10,5.585278911850657e-10
56,1.9836044094466166e-10,5.589355387544724e-10
57,1.986769091768987e-10,5.593414175732354e-10
58,1.9908784403778903e-10,5.597345800817591e-10
59,1.9962927113539454e-10,5.601016976740011e-10
60,2.003535326187054e-10,5.604287681342234e-10
61,2.0133880522307526e-10,5.60707118459816e-10
62,2.0270226018426554e-10,5.609524661097985e-10
63,2.046231812720331e-10,5.612389412356403e-10
64,2.073770910864923e-10,5.617839865001527e-10
65,2.1138655771380497e-10,5.631190728860356e-10
66,2.1728554471271677e-10,5.66439652759744e-10
67,2.2596851365877588e-10,5.742434487035741e-10
68,2.3849767968947563e-10,5.912461064994853e-10
69,2.5549727351901263e-10,6.246354095721158e-10
70,2.753588737480911e-10,6.799672357537043e-10
71,2.9133180974906583e-10,7.475775520843506e-10
72,2.917108318629038e-10,7.894451449419672e-10
73,2.7094178725444735e-10,7.687164442595721e-10
74,2.4319071406621555e-10,7.259967850595056e-10
75,2.2949947559083148e-10,7.412580653436038e-10
76,2.3625845438956585e-10,7.946492999613631e-10
77,2.556960904439835e-10,8.411130602042824e-10
78,2.750660381335215e-10,8.760395499488446e-10
79,2.876475513369387e-10,9.041699639479238e-10
80,2.9361336131835116e-10,9.273569586726438e-10
81,2.954931925336773e-10,9.464424505294306e-10
82,2.9549815789105023e-10,9.622698079161548e-10
83,2.949517129040683e-10,9.757097866472745e-10
84,2.944807880038724e-10,9.876658066275744e-10
85,2.9428404384798775e-10,9.991659385405261e-10
86,2.942907432329437e-10,1.0115001597168976e-09
87,2.9421315796142587e-10,1.0263774885213594e-09
88,2.9352319768888634e-10,1.0460758018091065e-09
89,2.9141527711532727e-10,1.0734613228961792e-09
90,2.869401660129573e-10,1.1116214318313687e-09
91,2.799200442925254e-10,1.1625232565363266e-09
92,2.7418345503242306e-10,1.224050120944554e-09
93,2.835080506947471e-10,1.2872303692720816e-09
94,3.245268980482351e-10,1.3448590249246481e-09
95,3.7594900628955487e-10,1.4163222489861001e-09
96,3.822288530561456e-10,1.5324982859529637e-09
97,3.4541758633773166e-10,1.6972923579088456e-09
98,3.176080266405587e-10,1.8633233983685202e-09
99,3.176950987616187e-10,1.9675555091044395e-09
100,3.364436929648524e-10,2.0149115030075812e-09
101,3.585160934684294e-10,2.0349938362732163e-09
102,3.759746539947e-10,2.0446216908785835e-09
103,3.8781306258980345e-10,2.0500259733122837e-09
104,3.9538366286919435e-10,2.05336689894069e-09
105,4.0015879314319154e-10,2.0555246464152314e-09
106,4.031981216983988e-10,2.0569403764262735e-09
107,4.0517234254146217e-10,2.057876933157292e-09
108,4.0648866126826055e-10,2.0584973974488822e-09
109,4.0739097160646515e-10,2.0589066695024e-09
110,4.080269510049851e-10,2.0591737653989217e-09
111,4.084870653442508e-10,2.059344139292759e-09
112,4.0882845670482903e-10,2.0594484953560193e-09
113,4.090871813854366e-10,2.0595057174426198e-09
114,4.0928722813485584e-10,2.059530514577427e-09
115,4.094446395760417e-10,2.0595315612731022e-09
116,4.0957038858590056e-10,2.0595149741379173e-09
117,4.0967230705112505e-10,2.0594858016184225e-09
118,4.0975580661357896e-10,2.059447621681889e-09
119,4.098252321953511e-10,2.059401852067877e-09
120,4.0988348761523806e-10,2.0593501722358126e-09
121,4.099329650094227e-10,2.059294107060241e-09
122,4.099754891045207e-10,2.059235217096704e-09
123,4.1001260296374317e-10,2.059173499844329e-09
124,4.1004512894485773e-10,2.059110298395894e-09
125,4.100740925322789e-10,2.0590450037522587e-09
126,4.101005940222706e-10,2.0589783162750678e-09
127,4.1012457460527147e-10,2.0589114418964365e-09
128,4.101468681749013e-10,2.058843759023376e-09
129,4.101680084736675e-10,2.058776158044015e-09
130,4.1018817609109475e-10,2.058708360191763e-09
131,4.1020754456532005e-10,2.0586409671489866e-09
132,4.1022683997765333e-10,2.058573147275948e-09
133,4.102458935965042e-10,2.05850518821879e-09
134,4.102653023777213e-10,2.058436517735888e-09
135,4.102851844342154e-10,2.0583673622248148e-09
136,4.103057664403381e-10,2.0582968713799678e-09
137,4.103277335809513e-10,2.0582253255848163e-09
138,4.103512314304236e-10,2.05815069901218e-09
139,4.1037684421846046e-10,2.058073828876576e-09
140,4.1040523196387746e-10,2.0579933449851134e-09
141,4.104372076295057e-10,2.0579086378454142e-09
142,4.1047342039685336e-10,2.057818579998974e-09
143,4.10515562857265e-10,2.0577236791745896e-09
144,4.1056476710412813e-10,2.0576236869527074e-09
145,4.106228893413675e-10,2.0575197214080175e-09
146,4.1069252045885447e-10,2.0574121464945034e-09
147,4.107767005035062e-10,2.0573047260007953e-09
148,4.108793209025003e-10,2.057202231664987e-09
149,4.1100589380766596e-10,2.0571112959924193e-09
150,4.111635246882287e-10,2.0570438476644714e-09
151,4.113615219231725e-10,2.0570156495254153e-09
152,4.116128482792479e-10,2.0570521807360644e-09
153,4.119348754528852e-10,2.0571892602212903e-09
154,4.123518514650536e-10,2.057479360499072e-09
155,4.128972446375716e-10,2.0579960681145156e-09
156,4.1361873877420755e-10,2.058845596079889e-09
157,4.14583370818728e-10,2.0601771219564606e-09
158,4.1588660600470455e-10,2.06219896495191e-09
159,4.1766563129632007e-10,2.06519581768364e-09
160,4.201157644558921e-10,2.069541794119107e-09
161,4.235103445481461e-10,2.0757044942064166e-09
162,4.2822257253375515e-10,2.084211061232202e-09
163,4.3472991188902975e-10,2.0955304991838654e-09
164,4.4356700852226233e-10,2.1098039976058766e-09
165,4.5515718563199905e-10,2.126343087661058e-09
166,4.694039463400737e-10,2.142882231843507e-09
167,4.850078532607606e-10,2.154864876353539e-09
168,4.98844448709559e-10,2.155644300720376e-09
169,5.065757424245622e-10,2.139165554442262e-09
170,5.056982936948599e-10,2.105679182814265e-09
171,4.993209294922773e-10,2.0657819273445534e-09
172,4.954157136833444e-10,2.0344006574481705e-09
173,5.005190066528998e-10,2.0181837866894717e-09
174,5.15093006767769e-10,2.0126123364327772e-09
175,5.349112523738621e-10,2.010288147502056e-09
176,5.549086947973078e-10,2.0075158751289534e-09
177,5.716375921871996e-10,2.004796689095958e-09
178,5.83738878134067e-10,2.0046815756946396e-09
179,5.9138499225253e-10,2.0096426316561906e-09
180,5.955521658949911e-10,2.0207414471059145e-09
181,5.974582925752371e-10,2.03721696917197e-09
182,5.982134938583091e-10,2.0568667995090563e-09
183,5.986416690322913e-10,2.076876747867498e-09
184,5.992328100782177e-10,2.0946748533770873e-09
185,6.001878452296695e-10,2.1084949992548835e-09
186,6.01506916163151e-10,2.11756287207622e-09
187,6.030829706690968e-10,2.121983715439487e-09
188,6.047763442938108e-10,2.1224755908987176e-09
189,6.064588614935514e-10,2.1200764343357685e-09
190,6.080346972897218e-10,2.1158930475323498e-09
191,6.094438874572256e-10,2.1109302289808687e-09
192,6.106570296446465e-10,2.105991080418234e-09
193,6.116675507109939e-10,2.1016404071669603e-09
194,6.124841602711874e-10,2.09820976098509e-09
195,6.131230358301856e-10,2.0958320227394043e-09
196,6.136038064072756e-10,2.0944863273390277e-09
197,6.139465913916919e-10,2.094046993506509e-09
198,6.14169040651503e-10,2.094325159328136e-09
199,6.142862849011908e-10,2.095100571956225e-09
200,6.143106592292441e-10,2.0961405355458298e-09
201,6.142512267076988e-10,2.0972084279236326e-09
202,6.141145458253312e-10,2.098067263858146e-09
203,6.139048305580962e-10,2.0984816886749363e-09
204,6.136246464480721e-10,2.098228133971222e-09
205,6.132793019137253e-10,2.0971173773410463e-09
206,6.128795224541532e-10,2.095032221517558e-09
207,6.124478810333441e-10,2.091979428008446e-09
208,6.12023125563689e-10,2.0881317483158454e-09
209,6.116616082884887e-10,2.083849919288194e-09
210,6.114345945687105e-10,2.079659035897351e-09
211,6.114167164877951e-10,2.0761827780135015e-09
212,6.116746782396815e-10,2.074038120309111e-09
213,6.122540154559986e-10,2.0737400587072455e-09
214,6.131700579533842e-10,2.075629881711763e-09
215,6.144066368122014e-10,2.079860351348632e-09
216,6.159163350494109e-10,2.086420888636837e-09
217,6.176272796776515e-10,2.095200045331394e-09
218,6.194510360229018e-10,2.1060498612528754e-09
219,6.212903093607709e-10,2.1188359448469717e-09
220,6.230454429741149e-10,2.1334733281586354e-09
221,6.246228498923888e-10,2.1499328670006303e-09
222,6.259374107156953e-10,2.1682280788158965e-09
223,6.269170681543816e-10,2.1883856368911795e-09
224,6.275063919692556e-10,2.2104016571670343e-09
225,6.276679541871087e-10,2.234195198520878e-09
226,6.273861615615534e-10,2.2595661659827117e-09
227,6.266710094417351e-10,2.286168381355474e-09
228,6.25562682705308e-10,2.3135090503857986e-09
229,6.241384290458679e-10,2.3409810359525846e-09
230,6.225185073764938e-10,2.3679288133215896e-09
231,6.20876378960589e-10,2.3937428307140976e-09
232,6.194472114192917e-10,2.4179723976197737e-09
233,6.185408066240793e-10,2.440446588337885e-09
234,6.185590936076682e-10,2.4613990354077663e-09
235,6.20018917422615e-10,2.4815945879745514e-09
236,6.235816980002074e-10,2.502467656460215e-09
237,6.300795891481938e-10,2.526281163808944e-09
238,6.404955071464126e-10,2.5563130480729434e-09
239,6.557892773783804e-10,2.5970250677091798e-09
240,6.763381362646775e-10,2.6539937865240402e-09
241,7.007404410560395e-10,2.732922547386166e-09
242,7.243712383846577e-10,2.836388801627366e-09
243,7.399873659459831e-10,2.9576064993956538e-09


==> results/x6smm/distance_ydeflection_error_05.csv <==
Index,DistanceError,YDirectionError
0,0.0,0.0
1,1.2308606117411713e-13,3.1230534619075447e-13
2,2.4260363254269697e-13,6.45632838682675e-13
3,3.600228130231406e-13,1.0201597136217617e-12
4,4.765986474400595e-13,1.454714649664787e-12
5,5.944852481029205e-13,1.966565271585354e-12
6,7.160836613946678e-13,2.5737099303737464e-12
7,8.443710311095736e-13,3.2939829083498747e-12
8,9.828790204347423e-13,4.14760018558278e-12
9,1.1364127893040878e-12,5.156867117736751e-12
10,1.3107114900976713e-12,6.3488141485386456e-12
11,1.5129391995786783e-12,7.753717899049545e-12
12,1.752138954761868e-12,9.407357933461722e-12
13,2.039451381424344e-12,1.1351100592881922e-11
14,2.388046490397184e-12,1.362994797705613e-11
15,2.813573115471908e-12,1.629187418379115e-11
16,3.3333534145287506e-12,1.9383062406430482e-11
17,3.9665241943059556e-12,2.294125844623408e-11
18,4.732733211166878e-12,2.698596587737574e-11
19,5.651876840144523e-12,3.1502822416628264e-11
20,6.7442787451529475e-12,3.643029566341423e-11
21,8.031684412521358e-12,4.1643086224228665e-11
22,9.541007088225118e-12,4.6947600224962425e-11
23,1.1307569917414896e-11,5.208639717331225e-11
24,1.3373628347669805e-11,5.676249105607052e-11
25,1.5773526687481482e-11,6.067108735394112e-11
26,1.8507115598609834e-11,6.35430870610506e-11
27,2.151030565249283e-11,6.521036985645032e-11
28,2.4647209331976578e-11,6.570470986121363e-11
29,2.773553216653204e-11,6.54054413045731e-11
30,3.0601144499141737e-11,6.516256715485845e-11
31,3.3135693037880784e-11,6.625756147307938e-11
32,3.5335721676660957e-11,7.00317784428955e-11
33,3.7307880605483654e-11,7.728652654639588e-11
34,3.923670340895481e-11,8.794799545631197e-11
35,4.132221913096256e-11,1.0128083247642969e-10
36,4.370406085451215e-11,1.1630721142508265e-10
37,4.639565508611346e-11,1.321066982166822e-10
38,4.925138331927535e-11,1.4799736669508043e-10
39,5.1974302077968634e-11,1.6365192849950914e-10
40,5.4153523430967775e-11,1.7912294994105266e-10
41,5.531376054448e-11,1.947329352529202e-10
42,5.49701372240893e-11,2.1083839490851786e-10
43,5.27050721004478e-11,2.2758596842701815e-10
44,4.834128058044117e-11,2.4477649031869055e-10
45,4.245910326009562e-11,2.618850787285912e-10
46,3.789738964547093e-11,2.7824363318589275e-10
47,4.146455282571945e-11,2.9332424550427646e-10
48,5.801924892160176e-11,3.0699074750710167e-10
49,8.468035845899919e-11,3.194076222091837e-10
50,1.166933153044588e-10,3.3047059919538785e-10
51,1.496998966658909e-10,3.392601315826319e-10
52,1.7982578909354188e-10,3.443342074334226e-10
53,2.0430114942384147e-10,3.4477146267846757e-10
54,2.2197598233799077e-10,3.409415992533656e-10
55,2.3322026433011883e-10,3.3434190576242226e-10
56,2.393380328686361e-10,3.268275079058844e-10
57,2.4190162985584505e-10,3.198980046840069e-10
58,2.423014141255217e-10,3.143894477962459e-10
59,2.415611532356275e-10,3.105327900302373e-10
60,2.4033958344491237e-10,3.081700647425841e-10
61,2.3901217467924945e-10,3.0697625086337644e-10
62,2.377657095313976e-10,3.066045944813979e-10
63,2.3667584351713514e-10,3.0675989285483186e-10
64,2.357582206185728e-10,3.072191098390911e-10
65,2.3500024614491384e-10,3.078276786685721e-10
66,2.3437900522773873e-10,3.084844147292762e-10
67,2.33870129883905e-10,3.0912839860753016e-10
68,2.334508466189909e-10,3.097259261762838e-10
69,2.3310244758318857e-10,3.1026009540238225e-10
70,2.3280907257408286e-10,3.107246009461193e-10
71,2.325582849843385e-10,3.1112120652567513e-10
72,2.3234061936017693e-10,3.11454869243482e-10
73,2.3214820232323688e-10,3.117320950977193e-10
74,2.3197495550561125e-10,3.119616992483465e-10
75,2.3181635287605145e-10,3.121530732975639e-10
76,2.316682645631066e-10,3.1231415327283745e-10
77,2.315274600207334e-10,3.124555006043845e-10
78,2.3139168085594342e-10,3.1258630382671237e-10
79,2.312585993969638e-10,3.127173965313428e-10
80,2.311266156171785e-10,3.1285899254919037e-10
81,2.3099413363869065e-10,3.130221864756962e-10
82,2.308598767428715e-10,3.132196173916603e-10
83,2.3072247023700764e-10,3.1346443605813257e-10
84,2.3058096080660512e-10,3.137699386903927e-10
85,2.304344505033357e-10,3.141516311578405e-10
86,2.3028165129072706e-10,3.146251876979223e-10
87,2.3012148221049647e-10,3.152069418076983e-10
88,2.2995234536815143e-10,3.1591218700336187e-10
89,2.2977279227891228e-10,3.167573249182844e-10
90,2.2958045629642023e-10,3.1775482452424723e-10
91,2.2937305736956926e-10,3.1891548473193405e-10
92,2.2914725350720039e-10,3.2024571059009263e-10
93,2.2889917972447433e-10,3.217461355353993e-10
94,2.286245053680015e-10,3.234108378085667e-10
95,2.283183729544355e-10,3.2522318488390563e-10
96,2.2797530184212946e-10,3.271588964722501e-10
97,2.2759026728273772e-10,3.2918286737860675e-10
98,2.271582755315736e-10,3.3124926227368307e-10
99,2.266759623220861e-10,3.333032038749265e-10
100,2.2614053982138948e-10,3.3528027130391847e-10
101,2.2555230956353729e-10,3.371108815048699e-10
102,2.2491365172388098e-10,3.3872030054265513e-10
103,2.2423033449229883e-10,3.40033508863792e-10
104,2.235113934411716e-10,3.409768913107731e-10
105,2.227688762663833e-10,3.4147978656332454e-10
106,2.2201825179372548e-10,3.4148050479708584e-10
107,2.2127788189039623e-10,3.409271388210634e-10
108,2.2056816912306032e-10,3.3977988697946574e-10
109,2.1991124450728587e-10,3.3801622699128804e-10
110,2.1932933161072377e-10,3.356357390177855e-10
111,2.1884459604114606e-10,3.3266443799256417e-10
112,2.1847594897082525e-10,3.2915914380749253e-10
113,2.1823828990976017e-10,3.25215886672846e-10
114,2.1813989985475567e-10,3.20970805575468e-10
115,2.1818002321700516e-10,3.1660113706750373e-10
116,2.1834776902886385e-10,3.123197463841116e-10
117,2.1862065028674996e-10,3.083624998470772e-10
118,2.1896592530586555e-10,3.049647240877336e-10
119,2.193427380534755e-10,3.0233481851562594e-10
120,2.1970680434226133e-10,3.006251369986694e-10
121,2.200145272881353e-10,2.999088315957953e-10
122,2.202292848671978e-10,3.001669846183526e-10
123,2.203255166757315e-10,3.012938436668449e-10
124,2.20290867476567e-10,3.03113169084421e-10
125,2.2012751121235684e-10,3.05410642384514e-10
126,2.1984920957647762e-10,3.0796337960289716e-10
127,2.1947870295221689e-10,3.105677962735586e-10
128,2.190433939631905e-10,3.130603664584733e-10
129,2.1857090486927605e-10,3.153231467530091e-10
130,2.1808623094035857e-10,3.1728882627525694e-10
131,2.176094938672682e-10,3.189313174656469e-10
132,2.171549512352301e-10,3.202569982872613e-10
133,2.1673129719090564e-10,3.2129791338096165e-10
134,2.16342316613805e-10,3.2210081940223693e-10
135,2.1598820682570922e-10,3.2271895981202136e-10
136,2.1566700038909877e-10,3.23210981041543e-10
137,2.1537474381828054e-10,3.2363199957353195e-10
138,2.1510798212483355e-10,3.240322825224305e-10
139,2.1486358602979588e-10,3.244554926533764e-10
140,2.1463972055613704e-10,3.2493250467594427e-10
141,2.144359612880367e-10,3.2548157802121937e-10
142,2.142538992562334e-10,3.2610315707448247e-10
143,2.140969912457182e-10,3.2677697564482984e-10
144,2.1397011954693038e-10,3.2746142638862585e-10
145,2.1387955199962972e-10,3.280931834865172e-10
146,2.1383258971610074e-10,3.285918621744763e-10
147,2.138364900498869e-10,3.288704695717849e-10
148,2.1389797816363823e-10,3.288461255000965e-10
149,2.1402313464194728e-10,3.284535820771392e-10
150,2.1421640226143195e-10,3.2765735768560966e-10
151,2.144801599112427e-10,3.2645712673751184e-10
152,2.1481420631274214e-10,3.2488785068640134e-10
153,2.1521567909260936e-10,3.2301263754099023e-10
154,2.156779655986249e-10,3.209113106125327e-10
155,2.161920129505749e-10,3.186682054775697e-10
156,2.1674578182414017e-10,3.163633705936166e-10
157,2.1732534052663975e-10,3.1406686437017034e-10
158,2.1791624240079335e-10,3.1183450285729735e-10
159,2.1850395531499868e-10,3.0971143745102274e-10
160,2.1907569920941353e-10,3.077326855611612e-10
161,2.196208344828354e-10,3.0592441321362347e-10
162,2.201316723757786e-10,3.0430760472282133e-10
163,2.206032695624897e-10,3.02897251168138e-10
164,2.2103356803901268e-10,3.0170344243058976e-10
165,2.2142247795512415e-10,3.0073127194794973e-10
166,2.2177142162299331e-10,2.999792821794804e-10
167,2.2208285551243055e-10,2.9944142723085415e-10
168,2.2235928539760162e-10,2.9910529240330567e-10
169,2.2260259108726144e-10,2.989568123428561e-10
170,2.2281480268064613e-10,2.9897767166988575e-10
171,2.2299683929000143e-10,2.9914823018833255e-10
172,2.2314960148161226e-10,2.9944771183525484e-10
173,2.2327324081652746e-10,2.998556842563313e-10
174,2.2336780600425467e-10,3.0035340111911173e-10
175,2.2343353013368247e-10,3.009239743217472e-10
176,2.2347007126285399e-10,3.0155172813055864e-10
177,2.234774433086253e-10,3.022241690062674e-10
178,2.2345538538260724e-10,3.029323694355777e-10
179,2.2340407504252484e-10,3.0366863799280513e-10
180,2.2332385996264979e-10,3.0442771034767925e-10
181,2.232151560342552e-10,3.0520536295494463e-10
182,2.2307893381013606e-10,3.059979786172417e-10
183,2.2291647709513267e-10,3.0680298494864235e-10
184,2.2272975730153571e-10,3.0761586578710356e-10
185,2.2252150574864003e-10,3.0843092411401566e-10
186,2.22295096319833e-10,3.092395491934498e-10
187,2.2205496434229783e-10,3.1003122647394966e-10
188,2.2180617163001152e-10,3.10789108819732e-10
189,2.2155465795002388e-10,3.11495187157818e-10
190,2.2130664578505722e-10,3.1212641357196743e-10
191,2.210691576979861e-10,3.126567402483025e-10
192,2.208493484770828e-10,3.1305769384152194e-10
193,2.2065451306219534e-10,3.132984988730094e-10
194,2.204920542404615e-10,3.1334890322397554e-10
195,2.2036927218013714e-10,3.131791002468755e-10
196,2.202932263735611e-10,3.127604958930751e-10
197,2.2027141785937995e-10,3.1206895834266843e-10
198,2.2031079556016385e-10,3.110848818603685e-10
199,2.2041873039913491e-10,3.097991085727814e-10
200,2.2060261091000227e-10,3.082148849088784e-10
201,2.2086986355983404e-10,3.0636210470855075e-10
202,2.2122860018523812e-10,3.043114684014734e-10
203,2.2168772619357968e-10,3.02214472244189e-10
204,2.2225926170380683e-10,3.003592682234186e-10
205,2.2296277863380423e-10,2.993038235000732e-10
206,2.238358549059765e-10,3.0012653293144726e-10
207,2.2496176152755878e-10,3.049898081543723e-10
208,2.265408010020413e-10,3.184532865226082e-10
209,2.2910556763070498e-10,3.508251440059215e-10
210,2.342458519723118e-10,4.2732999849089165e-10
211,2.470717318798726e-10,6.128214981432789e-10
212,2.8210774142044513e-10,1.0597158594883202e-09
213,3.5996346167554907e-10,1.99327165421264e-09
214,4.5607927478333753e-10,3.258357184775308e-09
215,4.933894213251503e-10,3.820010706178387e-09
216,4.948107327770847e-10,3.822071110442604e-09
217,5.529583501474529e-10,4.417029894009936e-09
218,6.326261376960841e-10,5.203819834843431e-09
219,6.854153630166782e-10,5.7412023958964644e-09
220,7.134055504234693e-10,6.034190951905022e-09
221,7.275851160085741e-10,6.183794633318786e-09
222,7.349123397662169e-10,6.260294574048245e-09
223,7.388713018634896e-10,6.30061397690075e-09
224,7.411261389118138e-10,6.322774173451241e-09
225,7.424801990305908e-10,6.335520463743425e-09
226,7.433343877239067e-10,6.343187953038569e-09
227,7.438977360359925e-10,6.3479989693109265e-09
228,7.442838506817508e-10,6.351134190793529e-09
229,7.445577755179221e-10,6.35324629289896e-09
230,7.447574938949729e-10,6.3547082961200714e-09
231,7.449068589653117e-10,6.355740678846388e-09
232,7.450207161214908e-10,6.356479416387068e-09
233,7.451090452629044e-10,6.357009201045344e-09
234,7.451787173417761e-10,6.3573854612246555e-09
235,7.452341376911958e-10,6.3576439463035586e-09
236,7.452781905905472e-10,6.3578087471535805e-09
237,7.453135117005918e-10,6.3578970743839296e-09
238,7.453414914527498e-10,6.357921036206819e-09
239,7.45363440657927e-10,6.357888963792823e-09
240,7.453797630470655e-10,6.357807633122604e-09
241,7.453911888422329e-10,6.357682866353442e-09
242,7.453981598240718e-10,6.357520670792887e-09
243,7.45400742342146e-10,6.357325926846059e-09
244,7.453989400948725e-10,6.357104125341151e-09
245,7.453929731630745e-10,6.3568614123450246e-09
246,7.453827006088566e-10,6.356604493212946e-09
247,7.453683001562911e-10,6.3563413457135646e-09
248,7.453498335026378e-10,6.356079964136724e-09
249,7.453274019494085e-10,6.355828088677793e-09
250,7.453013565852823e-10,6.355594819454438e-09
251,7.452720005505661e-10,6.355387133321547e-09
252,7.45239963479068e-10,6.3552126423069064e-09
253,7.452056672496432e-10,6.355076738472709e-09
254,7.451701813287023e-10,6.354984471013821e-09
255,7.451342956324984e-10,6.35493715774875e-09
256,7.450990265753797e-10,6.354934978653617e-09
257,7.450653488428315e-10,6.354974412980848e-09
258,7.450343981639897e-10,6.35505066307774e-09
259,7.45007028200035e-10,6.355156959910695e-09
260,7.4498404275194e-10,6.355284883532919e-09
261,7.449662657267847e-10,6.3554249547476795e-09
262,7.449541631852795e-10,6.355568039682181e-09
263,7.449477600901278e-10,6.355705339737661e-09
264,7.449470204012191e-10,6.355828745015545e-09
265,7.449517926282393e-10,6.355932935369289e-09
266,7.449616157584737e-10,6.3560136181025145e-09
267,7.449757532127927e-10,6.3560689985119646e-09
268,7.449938064695077e-10,6.356100030529985e-09
269,7.450148652772481e-10,6.356109322104328e-09
270,7.450381122500938e-10,6.3561012179854244e-09
271,7.450630026075515e-10,6.356081753545244e-09
272,7.450888082363952e-10,6.3560586685896655e-09
273,7.451151005122752e-10,6.356039651233721e-09
274,7.451412215573318e-10,6.356033443940603e-09
275,7.451671247532129e-10,6.356050270616769e-09
276,7.451926738233192e-10,6.356099956008262e-09
277,7.452176849033739e-10,6.356193676958368e-09
278,7.452421987002536e-10,6.356342253988416e-09
279,7.45266494454277e-10,6.3565587620004595e-09
280,7.45290868711649e-10,6.356857084946771e-09
281,7.453157477360244e-10,6.357252597234207e-09
282,7.45341577335387e-10,6.357763705955962e-09
283,7.453694733249149e-10,6.358412330771896e-09
284,7.453998928991186e-10,6.359222943960631e-09
285,7.454339642447217e-10,6.360226794716066e-09
286,7.454731576400347e-10,6.361461421746625e-09
287,7.455184287585174e-10,6.3629724753322664e-09
288,7.455716492346177e-10,6.3648159673754295e-09
289,7.456340668322467e-10,6.367060613290993e-09
290,7.457067356229662e-10,6.369789944601413e-09
291,7.457902717028762e-10,6.37310422043141e-09
292,7.458832989615764e-10,6.37712214021228e-09
293,7.459822332031291e-10,6.3819801647478296e-09
294,7.460782955968302e-10,6.387827237307958e-09
295,7.461550641655827e-10,6.3948108589617166e-09
296,7.46185036046732e-10,6.403046607400539e-09
297,7.461237162405614e-10,6.412564013415275e-09
298,7.459057765241626e-10,6.423207316660309e-09
299,7.454432234279095e-10,6.4344829089472355e-09
300,7.446315494527701e-10,6.445340713677011e-09
301,7.433757946614515e-10,6.4539165066963514e-09
302,7.416462261395372e-10,6.457341298904666e-09
303,7.395679339465136e-10,6.451842947340515e-09
304,7.375287790614119e-10,6.433499303622962e-09
305,7.362367361899831e-10,6.399921310680154e-09
306,7.366310520655064e-10,6.352559240704297e-09
307,7.395819283076565e-10,6.2982695958452665e-09
308,7.454491553942658e-10,6.248147523405142e-09
309,7.537312700061001e-10,6.21307504144239e-09
310,7.631213075097023e-10,6.198592429616344e-09
311,7.720545524060653e-10,6.202998090941516e-09
312,7.793855841505698e-10,6.219721643363937e-09
313,7.847073348014712e-10,6.241364530152278e-09
314,7.882150498142764e-10,6.262476546609557e-09
315,7.90376613079351e-10,6.280240552600896e-09
316,7.916681918342861e-10,6.293871563199524e-09
317,7.924538410585808e-10,6.303712587100792e-09
318,7.929688260351583e-10,6.310534167794629e-09
319,7.933477330014087e-10,6.315142894255189e-09
320,7.936602801316613e-10,6.318218284453847e-09
321,7.93938505764502e-10,6.320271662693325e-09
322,7.941953875813845e-10,6.321667602436608e-09
323,7.944345535234528e-10,6.3226569390145845e-09
324,7.946569051203762e-10,6.323407206697446e-09
325,7.948615944171916e-10,6.324032224515623e-09
326,7.95048351379551e-10,6.324608585302731e-09
327,7.952171797147588e-10,6.325192571084065e-09
328,7.953687858414572e-10,6.3258261605576576e-09
329,7.955039393758481e-10,6.326548424139215e-09
330,7.956237245341045e-10,6.327396712939031e-09
331,7.957288029850585e-10,6.328412714775589e-09
332,7.958195869445418e-10,6.329645184902298e-09
333,7.958947449066446e-10,6.331150050294502e-09
334,7.959514919990501e-10,6.332991744940239e-09
335,7.959835351957284e-10,6.335237657033542e-09
336,7.959796599071738e-10,6.3379430807026236e-09
337,7.959226108377005e-10,6.341129822137499e-09
338,7.957877322792779e-10,6.344743630855254e-09
339,7.955443393662119e-10,6.3486029525064585e-09
340,7.951615989662483e-10,6.3523412513505725e-09
341,7.946191388105031e-10,6.355377657352563e-09
342,7.939243538933057e-10,6.356963942310377e-09
343,7.931321228730602e-10,6.356347680704337e-09
344,7.923521274101256e-10,6.353058015710543e-09
345,7.917378842138781e-10,6.347210628916464e-09
346,7.914459916495308e-10,6.339656630187539e-09
347,7.915829087446492e-10,6.33181984162152e-09
348,7.921639453166302e-10,6.325248141813643e-09
349,7.931081148690726e-10,6.321097914178318e-09
350,7.942704918194964e-10,6.319823129367174e-09
351,7.95492432162699e-10,6.321189402079312e-09
352,7.966420043138147e-10,6.324519386136718e-09
353,7.97634603889056e-10,6.32899802633867e-09
354,7.984328451129376e-10,6.333901023263558e-09
355,7.990346862098817e-10,6.3387022268432325e-09
356,7.994592698646372e-10,6.343082378489211e-09
357,7.997351414522252e-10,6.346891747848683e-09
358,7.9989260705962e-10,6.350094922337387e-09
359,7.999589089075404e-10,6.352721579221206e-09
360,7.999572732935017e-10,6.3548346370823645e-09
361,7.999062186833049e-10,6.356506419614762e-09
362,7.998198431199051e-10,6.357805879127639e-09
363,7.997093192791933e-10,6.358793960548597e-09
364,7.99583088523998e-10,6.35952258069559e-09
365,7.994472722911687e-10,6.360033023965879e-09
366,7.993068945946254e-10,6.360358723678074e-09
367,7.991655463409878e-10,6.360525830997677e-09
368,7.99026322438817e-10,6.36055486597131e-09
369,7.988915185547126e-10,6.360463734211057e-09
370,7.987631508033978e-10,6.3602663747185225e-09
371,7.986425624696974e-10,6.3599755085093575e-09
372,7.985309225029093e-10,6.359602703921374e-09
373,7.984289339374054e-10,6.3591571946743446e-09
374,7.983373331979523e-10,6.358649611860009e-09
375,7.982557923028168e-10,6.3580895710316835e-09
376,7.98184516259251e-10,6.357485110992291e-09
377,7.981228568515345e-10,6.356846869068175e-09
378,7.980703384331437e-10,6.356182999364782e-09
379,7.980257749968833e-10,6.355501138146196e-09
380,7.979884484827509e-10,6.354807854045311e-09
381,7.979566827885184e-10,6.354110719365382e-09
382,7.979295194918715e-10,6.35341451782704e-09
383,7.979052555127904e-10,6.3527235897275826e-09
384,7.97882719351269e-10,6.352041154959318e-09
385,7.978602899401655e-10,6.351368814064097e-09
386,7.978364291525548e-10,6.350707252701993e-09
387,7.978098465841463e-10,6.350055534199843e-09
388,7.977790768847185e-10,6.349412492341878e-09
389,7.977425430784458e-10,6.348772333653602e-09
390,7.976988953732501e-10,6.348130640890625e-09
391,7.976465369838908e-10,6.347480099572323e-09
392,7.97583935202851e-10,6.346809891069954e-09
393,7.975091870787338e-10,6.346107652521294e-09
394,7.974204813374747e-10,6.3453587277505845e-09
395,7.973154658833347e-10,6.344543028942041e-09
396,7.971914716420579e-10,6.343635149004993e-09
397,7.970453864769555e-10,6.34260404638473e-09
398,7.968733447173231e-10,6.341410835946583e-09
399,7.9667045057662e-10,6.340000449548259e-09
400,7.964309541441315e-10,6.338304745764188e-09
401,7.961472218609602e-10,6.336229625157592e-09
402,7.958099147662326e-10,6.333646835561662e-09
403,7.954067059764407e-10,6.330379098782887e-09
404,7.949220181685832e-10,6.32617431385814e-09
405,7.943357062427002e-10,6.32067409013285e-09
406,7.936214749215527e-10,6.313359493656949e-09
407,7.927455604954357e-10,6.303476806433325e-09
408,7.916646535408819e-10,6.289946550855088e-09
409,7.903249987519464e-10,6.271260173315731e-09
410,7.886632255063555e-10,6.245460770108928e-09
411,7.86611176877811e-10,6.210401522448815e-09
412,7.841087845631428e-10,6.164742315968792e-09
413,7.811257235659812e-10,6.110391800374891e-09
414,7.776842461283628e-10,6.056657845523831e-09
415,7.738487585589774e-10,6.02369518434865e-09
416,7.695836347995734e-10,6.037645988258587e-09
417,7.643979167527029e-10,6.110437951526685e-09
418,7.572745534226222e-10,6.216766131014165e-09
419,7.478567330436455e-10,6.301670277966334e-09
420,7.376894394552459e-10,6.324244859099291e-09
421,7.29107041977854e-10,6.287984477939812e-09
422,7.233209957446445e-10,6.224923515945226e-09
423,7.201639528178627e-10,6.16430823935906e-09
424,7.188644125051899e-10,6.119510835662268e-09
425,7.186495458052671e-10,6.09169475047152e-09
426,7.189646826011171e-10,6.0769404241975075e-09
427,7.194812823441197e-10,6.070668903687396e-09
428,7.200347683306264e-10,6.069281704533756e-09
429,7.205597474571238e-10,6.070378997265476e-09
430,7.210433040126448e-10,6.072505418958931e-09
431,7.214961982997983e-10,6.0748383038925916e-09
432,7.219382167433927e-10,6.076944545196113e-09
433,7.223906580629657e-10,6.078615857149763e-09
434,7.228742041487953e-10,6.079774541324907e-09
435,7.234075067409101e-10,6.080410992466746e-09
436,7.240072787244801e-10,6.0805554706337116e-09
437,7.246887742308306e-10,6.080264408672894e-09
438,7.254653630592642e-10,6.07961710180736e-09
439,7.263475805864776e-10,6.078717382509117e-09
440,7.273420696498982e-10,6.077709615024203e-09
441,7.28449151194556e-10,6.076793657956726e-09
442,7.296582477462054e-10,6.076245612952068e-09
443,7.309435215879236e-10,6.076443525143798e-09
444,7.32257255639467e-10,6.077888948499904e-09
445,7.335252403386431e-10,6.0812049598471865e-09
446,7.346467546432391e-10,6.087106094719119e-09
447,7.355046539465825e-10,6.096289748310684e-09
448,7.359919419144341e-10,6.109244946514473e-09
449,7.360596923283554e-10,6.125973794565992e-09
450,7.357765053658392e-10,6.145706274905001e-09
451,7.353741467583423e-10,6.166757377874591e-09
452,7.352365784734489e-10,6.18669551762589e-09
453,7.358014350725422e-10,6.202905608801202e-09
454,7.373943625751679e-10,6.21337275867726e-09
455,7.400818354959241e-10,6.217340122033098e-09
456,7.436374288111032e-10,6.215480760686997e-09
457,7.47641238152932e-10,6.20951669632421e-09
458,7.5164246120514e-10,6.201536647042467e-09
459,7.552885650120309e-10,6.193360380951103e-09
460,7.583799233262339e-10,6.186204026895227e-09
461,7.608556402283034e-10,6.180647587837228e-09
462,7.627505250560341e-10,6.1767864088921215e-09
463,7.641477534461026e-10,6.174431125486895e-09
464,7.651455225763355e-10,6.173273929622256e-09
465,7.658363757323374e-10,6.172991539196604e-09
466,7.662988818636976e-10,6.1733063436696175e-09
467,7.665951782421433e-10,6.1739981753286565e-09
468,7.667723998168321e-10,6.1749053362849206e-09
469,7.668647719507352e-10,6.175917260892747e-09
470,7.668972605214138e-10,6.176959793163587e-09
471,7.668872018251619e-10,6.177988728024866e-09
472,7.668469160801886e-10,6.1789791084808225e-09
473,7.667847979569983e-10,6.179918894064539e-09
474,7.667063496738056e-10,6.1808055844477465e-09
475,7.666154625288657e-10,6.181642509095497e-09
476,7.665146068997734e-10,6.182437271310905e-09
477,7.664052239892321e-10,6.183199581199661e-09
478,7.66288427767535e-10,6.183941286563298e-09
479,7.661646413944708e-10,6.184674920279896e-09
480,7.660343190544283e-10,6.185414332905219e-09
481,7.658972727501899e-10,6.186173428710336e-09
482,7.657539790125489e-10,6.186967942109955e-09
483,7.656046557932488e-10,6.187812476356395e-09
484,7.654494462815658e-10,6.188722991485447e-09
485,7.652889165428427e-10,6.18971441346082e-09
486,7.651234869934557e-10,6.190800780291304e-09
487,7.649541370846832e-10,6.19199606160471e-09
488,7.64781913260936e-10,6.19331017164998e-09
489,7.646079092912239e-10,6.19475106144496e-09
490,7.644331947446906e-10,6.1963200678802195e-09
491,7.642591471756223e-10,6.198014026344221e-09
492,7.640864367175491e-10,6.199820712578178e-09
493,7.639159831684789e-10,6.20171901860927e-09
494,7.637477153983459e-10,6.203676388168356e-09
495,7.635814529991235e-10,6.205650021915484e-09
496,7.634159174116985e-10,6.207584726248874e-09
497,7.632498086484933e-10,6.209416520673937e-09
498,7.630812580748059e-10,6.2110725783239034e-09
499,7.629088621256664e-10,6.212477874216883e-09
500,7.62731446863624e-10,6.213558660380162e-09
501,7.625496631184915e-10,6.214249163512348e-09
502,7.623661863853489e-10,6.214500285575475e-09
503,7.621865011782856e-10,6.2142846040516704e-09
504,7.620192222566133e-10,6.213603736241836e-09
505,7.618763183418023e-10,6.212493034150012e-09
506,7.617721369791422e-10,6.211021766080665e-09
507,7.617227707741483e-10,6.20929125023742e-09
508,7.617438526460245e-10,6.207427486647831e-09
509,7.618492047677043e-10,6.205572518687824e-09
510,7.620479768262426e-10,6.20386962225084e-09
511,7.623439286590691e-10,6.20244989318499e-09
512,7.627333314315466e-10,6.201418856947283e-09
513,7.632057279184133e-10,6.200844956574341e-09
514,7.637440718710156e-10,6.200755046281466e-09
515,7.643270728933806e-10,6.2011343610418704e-09
516,7.649310774948665e-10,6.2019309388597385e-09
517,7.655333521888339e-10,6.20306576370041e-09
518,7.661132108689635e-10,6.2044426888868005e-09
519,7.666543384844885e-10,6.205961761978205e-09
520,7.671458336819812e-10,6.207528875313227e-09
521,7.675818473793551e-10,6.209063478650593e-09
522,7.679614050230149e-10,6.2105015505044405e-09
523,7.682879177413419e-10,6.211799460891376e-09
524,7.68567555051426e-10,6.212931795931993e-09
525,7.688083212857728e-10,6.213888948949155e-09
526,7.690197518033389e-10,6.2146763332745536e-09
527,7.692112411214106e-10,6.215307957193839e-09
528,7.693923689983483e-10,6.215806948246394e-09
529,7.6957197210866e-10,6.216199976330543e-09
530,7.697583127289117e-10,6.2165172746196995e-09
531,7.69958274830373e-10,6.216789730444027e-09
532,7.7017783102174e-10,6.217048156445196e-09
533,7.704212711339908e-10,6.217321092746334e-09
534,7.706910637379509e-10,6.217635613753484e-09
535,7.709869060670661e-10,6.218013557277689e-09
536,7.71305281770874e-10,6.218470644229467e-09
537,7.716382391718382e-10,6.21901445263217e-09
538,7.719725234185671e-10,6.219641703520789e-09
539,7.722886354481839e-10,6.220337103214867e-09
540,7.725599280157661e-10,6.2210697814903836e-09
541,7.727532897558448e-10,6.221792790255106e-09
542,7.728308927495815e-10,6.222445238544904e-09
543,7.727523849073e-10,6.2229542941879155e-09
544,7.724808495244e-10,6.22324159635403e-09
545,7.719883779696744e-10,6.223229708730792e-09
546,7.712631107642533e-10,6.2228510731541926e-09
547,7.703157484428316e-10,6.2220566128912964e-09
548,7.691827823944599e-10,6.2208198151192564e-09
549,7.679277496474755e-10,6.2191457514995695e-09
550,7.666366084296932e-10,6.217077026895791e-09
551,7.654097296746166e-10,6.2147080165506335e-09
552,7.643497121236303e-10,6.21219652061572e-09
553,7.635468884742943e-10,6.2097747039643566e-09
554,7.630655038656388e-10,6.207736343106756e-09
555,7.629325803153866e-10,6.206400382647175e-09
556,7.631339046748268e-10,6.206049623002707e-09
557,7.63619209537035e-10,6.2068648322814154e-09
558,7.643146815653491e-10,6.208885917502862e-09
559,7.651389262658099e-10,6.2120073489690736e-09
560,7.660177631105364e-10,6.2160111576774755e-09
561,7.668932495745267e-10,6.220620362437666e-09
562,7.677268503359494e-10,6.22555292605337e-09
563,7.684980707801923e-10,6.230560935024157e-09
564,7.691995952312591e-10,6.235451027170557e-09
565,7.698329231171884e-10,6.240088258633119e-09
566,7.704043682516087e-10,6.244392258854266e-09
567,7.709219978692166e-10,6.248323606178069e-09
568,7.713944163793058e-10,6.251874698198829e-09
569,7.718293219582408e-10,6.255056781704266e-09
570,7.722334577871051e-10,6.2578934292570396e-09
571,7.726126630037685e-10,6.260414202387195e-09
572,7.729718883835621e-10,6.262650357833838e-09
573,7.733150071420244e-10,6.264632280408765e-09
574,7.736456173807337e-10,6.266388738333565e-09
575,7.739665060462222e-10,6.267945532007945e-09
576,7.742800144698191e-10,6.269325362938789e-09
577,7.745880622456682e-10,6.2705480025068265e-09
578,7.748918734140752e-10,6.271630203363563e-09
579,7.751924332230206e-10,6.272585968928128e-09
580,7.754898481626582e-10,6.2734268974573235e-09
581,7.757836536910835e-10,6.274162825422857e-09
582,7.760728597827873e-10,6.2748017809784e-09
583,7.763555621245829e-10,6.27535118635082e-09
584,7.766293130908291e-10,6.275817846722553e-09
585,7.768911445927137e-10,6.27620938121649e-09
586,7.771377121175845e-10,6.2765347615280435e-09
587,7.773651731571354e-10,6.2768053161744206e-09
588,7.775701328648888e-10,6.277035647298857e-09
589,7.777494238390419e-10,6.277244814825814e-09
590,7.779009096820037e-10,6.277456982605199e-09
591,7.780233914413268e-10,6.277701880348114e-09
592,7.781175451169414e-10,6.2780144956176555e-09
593,7.781859671998147e-10,6.278434816654478e-09
594,7.78233499459258e-10,6.2790056773105455e-09
595,7.78267004143108e-10,6.2797715980287846e-09
596,7.782956038265944e-10,6.280774337832863e-09
597,7.783299493997044e-10,6.282049890978621e-09
598,7.783815987064473e-10,6.283624668050934e-09
599,7.784622887980842e-10,6.285509755886185e-09
600,7.7858272293764e-10,6.287700479593759e-09
601,7.787514991765674e-10,6.290171385306087e-09
602,7.78974630163929e-10,6.292878042689126e-09
603,7.792541883794645e-10,6.295757403771041e-09
604,7.795881271802429e-10,6.298732947454048e-09
605,7.799707579063732e-10,6.3017190077404846e-09
606,7.803928362657555e-10,6.304628034041012e-09
607,7.808426418276904e-10,6.307377737690628e-09
608,7.813067373782439e-10,6.309896189962611e-09
609,7.817715634305516e-10,6.31212807787994e-09
610,7.822242001091486e-10,6.314035112790595e-09
611,7.826535288828692e-10,6.3155994292543464e-09
612,7.830504726006604e-10,6.3168205497055314e-09
613,7.834087124316049e-10,6.317713080310523e-09
614,7.837242710412121e-10,6.318303838464147e-09
615,7.839958027014747e-10,6.318627276369677e-09
616,7.842235756682795e-10,6.318722122264661e-09
617,7.84409810253792e-10,6.318629353941364e-09
618,7.845576226421597e-10,6.3183870161843925e-09
619,7.846708283980162e-10,6.31803172629052e-09
620,7.847535117099578e-10,6.317595041352679e-09
621,7.848099907827307e-10,6.317104256060562e-09
622,7.848441776813795e-10,6.316582041964703e-09
623,7.848598642306384e-10,6.316046481703626e-09
624,7.84860302765129e-10,6.315511183867355e-09
625,7.848483150480405e-10,6.314986530409557e-09
626,7.84826591341524e-10,6.314479739286093e-09
627,7.847969846434094e-10,6.313995936560363e-09
628,7.847612327651494e-10,6.313537503889885e-09
629,7.847206232884739e-10,6.313105891840917e-09
630,7.846764282663844e-10,6.312701077916373e-09
631,7.846292010808241e-10,6.312321698700234e-09
632,7.845797382045105e-10,6.311966124782978e-09
633,7.845285879531696e-10,6.3116320097107404e-09
634,7.844761295417104e-10,6.311316751735032e-09
635,7.844228058938801e-10,6.311017508395107e-09
636,7.843691048492347e-10,6.3107299174990705e-09
637,7.843156114364022e-10,6.3104504310078856e-09
638,7.842630697879262e-10,6.310173939545543e-09
639,7.842128330372369e-10,6.309894871736171e-09
640,7.841667057293249e-10,6.309605912654939e-09
641,7.841273206136141e-10,6.309297118260076e-09
642,7.840987182941925e-10,6.308954055544137e-09
643,7.840867566827044e-10,6.3085562845420065e-09
644,7.84100137491308e-10,6.3080713517131545e-09
645,7.841511304130527e-10,6.30744883431265e-09
646,7.842578437087027e-10,6.306607665272087e-09
647,7.844460750390955e-10,6.305415519558278e-09
648,7.847522744312249e-10,6.303654636322686e-09
649,7.852272824940662e-10,6.300965793540806e-09
650,7.859401367984493e-10,6.2967525506368635e-09
651,7.869800235160049e-10,6.290028727126075e-09
652,7.884537795755601e-10,6.279182425312834e-09
653,7.904689019505975e-10,6.261636863501102e-09
654,7.930884832501403e-10,6.233453243493192e-09
655,7.96233359025141e-10,6.189105543323322e-09
656,7.995094408896957e-10,6.122135202906307e-09
657,8.019855559445931e-10,6.028300679002171e-09
658,8.021089647542371e-10,5.913640077500873e-09
659,7.983203564872342e-10,5.807718395173029e-09
660,7.912374321948881e-10,5.771096566224925e-09
661,7.872094284638255e-10,5.869064827229672e-09
662,7.991630824259345e-10,6.1034649842312826e-09
663,8.388836134829071e-10,6.37595194049704e-09
664,9.052418852876908e-10,6.557422041659091e-09
665,9.831899238777607e-10,6.590639716635321e-09
666,1.0549656506942138e-09,6.509345914091659e-09
667,1.1098609932661638e-09,6.383420004933213e-09
668,1.1457302324619541e-09,6.267544131531254e-09
669,1.1657076117051923e-09,6.185978929513969e-09
670,1.174643712134473e-09,6.140436290426552e-09
671,1.1769713569716434e-09,6.122464944591674e-09
672,1.175917963612359e-09,6.121895643004653e-09
673,1.173497009429525e-09,6.130551004299447e-09
674,1.1708051338280383e-09,6.143013084431438e-09
675,1.1683520145693493e-09,6.1561588900485185e-09
676,1.1663172706348485e-09,6.168424973165114e-09
677,1.164716621674588e-09,6.179182983063659e-09
678,1.1634978409192142e-09,6.188308293813729e-09
679,1.1625893052683193e-09,6.195918002824181e-09
680,1.1619222126208039e-09,6.2022233904477795e-09
681,1.1614381952372433e-09,6.207454847659024e-09
682,1.161091399130628e-09,6.2118265931248765e-09
683,1.1608464142759054e-09,6.215524226718499e-09
684,1.160677137944255e-09,6.218702424508116e-09
685,1.1605640642217233e-09,6.221486531865039e-09
686,1.160492217938682e-09,6.223979053271357e-09
687,1.1604506048064842e-09,6.226262606303686e-09
688,1.1604305482845228e-09,6.228404024616608e-09
689,1.1604246423455618e-09,6.23045947319029e-09
690,1.160426391861891e-09,6.2324750326191065e-09
691,1.160429752753001e-09,6.234489959629401e-09
692,1.160427973114749e-09,6.236537294361092e-09
693,1.1604137888854896e-09,6.238643222147974e-09
694,1.1603789487132264e-09,6.240825787400752e-09
695,1.160313772042622e-09,6.243091248062203e-09
696,1.1602074390523098e-09,6.245427040581302e-09
697,1.1600483246193075e-09,6.247793708663119e-09
698,1.1598253661804734e-09,6.250113305913753e-09
699,1.159529688915558e-09,6.252258977877384e-09
700,1.1591574270094589e-09,6.2540465958902765e-09
701,1.1587139002236306e-09,6.255239030771823e-09
702,1.1582164519351029e-09,6.255566659637052e-09
703,1.1576970423257528e-09,6.254773535167383e-09
704,1.1572010838258484e-09,6.2526839641508666e-09
705,1.156782021984533e-09,6.24927432328641e-09
706,1.1564917736000203e-09,6.244723991812512e-09
707,1.1563685434849195e-09,6.239416255002467e-09
708,1.1564267049934568e-09,6.233874196626671e-09
709,1.1566522550620935e-09,6.228649752919816e-09
710,1.157005517306895e-09,6.224202848748611e-09
711,1.1574303524164176e-09,6.220816454432476e-09
712,1.157867303318102e-09,6.218571613948725e-09
713,1.1582628373994998e-09,6.2173785695681934e-09
714,1.1585779665773508e-09,6.217041905165426e-09
715,1.1587894812566228e-09,6.217328037515699e-09
716,1.1588890142323524e-09,6.218017971703274e-09
717,1.1588798735425297e-09,6.2189377791316925e-09
718,1.158772844282145e-09,6.219967114842344e-09
719,1.1585824449835809e-09,6.2210346185329065e-09
720,1.1583246914736276e-09,6.222107346364183e-09
721,1.158015683514747e-09,6.22317631061052e-09
722,1.1576692979439144e-09,6.224246708474799e-09
723,1.1572984828941716e-09,6.225326766986639e-09
724,1.1569139328123076e-09,6.226422100559487e-09
725,1.1565251208704307e-09,6.227531321178381e-09
726,1.1561397363250706e-09,6.228643780881709e-09
727,1.1557648406864714e-09,6.2297378526656054e-09
728,1.1554064948360965e-09,6.230782236241202e-09
729,1.1550704628955377e-09,6.231737927663626e-09
730,1.1547617552225526e-09,6.232559138217556e-09
731,1.1544853627399808e-09,6.2331984890585634e-09
732,1.1542454909174765e-09,6.2336083771959026e-09
733,1.1540458600483823e-09,6.233748179943009e-09
734,1.1538892136404045e-09,6.233585620584835e-09
735,1.1537769345677578e-09,6.233101987420714e-09
736,1.1537087077158904e-09,6.232293513937568e-09
737,1.1536828471652528e-09,6.231173137225232e-09
738,1.1536951174493657e-09,6.2297686648276195e-09
739,1.1537402300918404e-09,6.22812239848399e-09
740,1.1538115738636454e-09,6.226286632961449e-09
741,1.1539012030568698e-09,6.224319424238566e-09
742,1.1540014329297742e-09,6.222280003059347e-09
743,1.1541045217528665e-09,6.220226614129618e-09
744,1.1542037997230322e-09,6.2182095228547336e-09
745,1.1542937495727038e-09,6.216272244567684e-09
746,1.1543701758456088e-09,6.21444822110035e-09
747,1.154430328542569e-09,6.212761776495737e-09
748,1.1544727622972331e-09,6.2112262250255374e-09
749,1.154497271220834e-09,6.20984786107356e-09
750,1.1545045328179866e-09,6.2086266425385625e-09
751,1.1544957233190228e-09,6.2075561222970596e-09
752,1.1544725418195277e-09,6.20662578335005e-09
753,1.1544369800212701e-09,6.2058226059460364e-09
754,1.1543909620334152e-09,6.205133136673302e-09
755,1.1543361861299995e-09,6.204541306444696e-09
756,1.1542745620706186e-09,6.204031970492687e-09
757,1.1542072739489711e-09,6.203590486910879e-09
758,1.15413554781206e-09,6.203202298185918e-09
759,1.154060281522425e-09,6.2028537033449164e-09
760,1.1539821002478362e-09,6.202531382373013e-09


==> results/x6smm/distance_ydeflection_error_06.csv <==
Index,DistanceError,YDirectionError
0,0.0,0.0
1,5.036254273905279e-13,1.1638313884686767e-12
2,9.939811382126357e-13,2.26790127355897e-12
3,1.4636014782388447e-12,3.311026151556334e-12
4,1.9064109251866806e-12,4.297624354977322e-12
5,2.3177470475490685e-12,5.241509272744823e-12
6,2.6951542603954614e-12,6.158624979749428e-12
7,3.037594989265026e-12,7.065696886541766e-12
8,3.346494395167651e-12,7.972688431641016e-12
9,3.6246899117324102e-12,8.882220332030756e-12
10,3.876805851491796e-12,9.784330405469853e-12
11,4.108968016591668e-12,1.065867806405899e-11
12,4.328323214008604e-12,1.1476273429469107e-11
13,4.542752109339988e-12,1.2202190759200798e-11
14,4.760179378666951e-12,1.2799807189681116e-11
15,4.987980362134536e-12,1.3235261000354418e-11
16,5.2322526360565104e-12,1.3481978855017524e-11
17,5.497119754241927e-12,1.3524073567167356e-11
18,5.784119138980946e-12,1.3361083766882716e-11
19,6.092960670997427e-12,1.3010886222901545e-11
20,6.42183255394344e-12,1.2513813487756447e-11
21,6.767726520990811e-12,1.1933859127784403e-11
22,7.12769955418392e-12,1.1357342348873045e-11
23,7.500153434334285e-12,1.0885290767582446e-11
24,7.884184194148327e-12,1.0614873814599035e-11
25,8.281402128752505e-12,1.0612846120608241e-11
26,8.692041098224263e-12,1.0889735972663361e-11
27,9.11702253830524e-12,1.1405601759329904e-11
28,9.554454055423981e-12,1.2089373315911138e-11
29,9.999383460798506e-12,1.2870158061944697e-11
30,1.0443753257404223e-11,1.3697495230755142e-11
31,1.0875467267176484e-11,1.4544830667675362e-11
32,1.1280794388276261e-11,1.5410483702123088e-11
33,1.1644919605784323e-11,1.6304205833058754e-11
34,1.1953791495390316e-11,1.7239763175318287e-11
35,1.2195876006751716e-11,1.8226561592642956e-11
36,1.2362872912012857e-11,1.9265308513295152e-11
37,1.2450992405705878e-11,2.0348945472340662e-11
38,1.2461143275902913e-11,2.1469656423614065e-11
39,1.2400289117944731e-11,2.2627160035148328e-11
40,1.2282221463552879e-11,2.3840728131475152e-11
41,1.2128264112704996e-11,2.5158616359444934e-11
42,1.1971445495641019e-11,2.666951757863535e-11
43,1.1859306721874491e-11,2.8509198056000692e-11
44,1.1858988982051755e-11,3.086303718262739e-11
45,1.2060848928903678e-11,3.3960206496134635e-11
46,1.2577367740427944e-11,3.8062107883177396e-11
47,1.3530617059217122e-11,4.3441602843790414e-11
48,1.5034222327270674e-11,5.0366038655192906e-11
49,1.717175934152607e-11,5.907512576964832e-11
50,1.99863733765519e-11,6.975388877040619e-11
51,2.3475095320865846e-11,8.24796964896943e-11
52,2.7578734894947374e-11,9.713802768432775e-11
53,3.216421855767498e-11,1.1329755757968825e-10
54,3.700364943776188e-11,1.300695779311131e-10
55,4.176349887599458e-11,1.4600424562884953e-10
56,4.602619607078723e-11,1.591355228611158e-10
57,4.93652236875095e-11,1.673009997540826e-10
58,5.147129681682815e-11,1.6879055320425713e-10
59,5.2285275982705626e-11,1.6317940258087107e-10
60,5.205557858700966e-11,1.5193826451399145e-10
61,5.125667596570964e-11,1.383225832280731e-10
62,5.0418016387736425e-11,1.2638176543690673e-10
63,4.998231889145143e-11,1.195020451012157e-10
64,5.0248739851206794e-11,1.1927209147833957e-10
65,5.1338574123134556e-11,1.2527450621192703e-10
66,5.317192122334465e-11,1.3576322216096218e-10
67,5.550536522191393e-11,1.4860824631384e-10
68,5.8037143067016395e-11,1.6197067155123424e-10
69,6.050843986098013e-11,1.745878185251743e-10
70,6.275089348978308e-11,1.857718250007713e-10
71,6.468568339731285e-11,1.9527400195113077e-10
72,6.629732643970395e-11,2.0312172485527283e-10
73,6.760871682979306e-11,2.0948771511537055e-10
74,6.865932351055604e-11,2.1459596693598167e-10
75,6.949298585823993e-11,2.1867347000580888e-10
76,7.015089463076915e-11,2.2192422473338937e-10
77,7.066859563322934e-11,2.24519817472402e-10
78,7.107601098911811e-11,2.2659986934681095e-10
79,7.139686197561464e-11,2.2827513220511398e-10
80,7.164954802200228e-11,2.2963298642255712e-10
81,7.184905883836844e-11,2.3074183102181903e-10
82,7.20066944127284e-11,2.3165364144014435e-10
83,7.21315208615296e-11,2.324110268284269e-10
84,7.223003665052148e-11,2.330457487945771e-10
85,7.23081354806127e-11,2.3358427615813883e-10
86,7.236978083391913e-11,2.340472717358904e-10
87,7.24184003892958e-11,2.344508754638715e-10
88,7.245700432021873e-11,2.348094097092797e-10
89,7.24873499825477e-11,2.351344480870386e-10
90,7.251164435474778e-11,2.3543592777903115e-10
91,7.253100175389431e-11,2.3572247877306153e-10
92,7.254707330057954e-11,2.3600158730881964e-10
93,7.256113210403319e-11,2.3628116796841854e-10
94,7.257414743140447e-11,2.365678476773031e-10
95,7.258713808207682e-11,2.368677376689417e-10
96,7.260141760288449e-11,2.371891144257157e-10
97,7.26180180646405e-11,2.375382425973866e-10
98,7.263822077137756e-11,2.379240531432728e-10
99,7.266366669357834e-11,2.3835510410465154e-10
100,7.269597588177505e-11,2.388408141820924e-10
101,7.273725463271657e-11,2.3939351620767406e-10
102,7.27899363340029e-11,2.4002633175707357e-10
103,7.285723080669561e-11,2.407552894683551e-10
104,7.294299457002502e-11,2.41599082241401e-10
105,7.305199635972446e-11,2.425814395824087e-10
106,7.319054051734459e-11,2.4372978045109653e-10
107,7.336619256864495e-11,2.4507818575711674e-10
108,7.358879426086829e-11,2.4666760051291934e-10
109,7.38707659077033e-11,2.48548324898938e-10
110,7.422716422811643e-11,2.507808532984953e-10
111,7.467677833574532e-11,2.5343574099301787e-10
112,7.524178788227315e-11,2.5659413734941385e-10
113,7.594766085735024e-11,2.6034287722615286e-10
114,7.682171088695071e-11,2.6476770593539297e-10
115,7.788944533104494e-11,2.699338680976199e-10
116,7.916921165652181e-11,2.7585873630999396e-10
117,8.066170040666546e-11,2.824654788030031e-10
118,8.233638713654356e-11,2.8952119485341816e-10
119,8.411605207361708e-11,2.9657280642611875e-10
120,8.586444980516213e-11,3.0290057821943666e-10
121,8.738723445337639e-11,3.0754405977825107e-10
122,8.845994250282118e-11,3.0945484723310923e-10
123,8.888930554153735e-11,3.07806860284323e-10
124,8.859847231516033e-11,3.0240908568330495e-10
125,8.769804642835313e-11,2.9403254556700603e-10
126,8.649581154447374e-11,2.8442288499475373e-10
127,8.541750516293857e-11,2.758581158899595e-10
128,8.486743692638263e-11,2.7040701524511687e-10
129,8.510389764667415e-11,2.692631784480633e-10
130,8.61854366674268e-11,2.724964481515831e-10
131,8.799467585036625e-11,2.792664475432633e-10
132,9.030804843885418e-11,2.88273311200814e-10
133,9.287082562766827e-11,2.981929763197084e-10
134,9.54558234529121e-11,3.079545697242762e-10
135,9.789366821730299e-11,3.1684583709455134e-10
136,1.0008040754737188e-10,3.2449553721495376e-10
137,1.0196851986474011e-10,3.307917975420732e-10
138,1.0355133702994254e-10,3.357934254499647e-10
139,1.0484808073633365e-10,3.3964831387967433e-10
140,1.0589131842386976e-10,3.4253978796869803e-10
141,1.0671806701116118e-10,3.4465079517360253e-10
142,1.0736547123021078e-10,3.4614770395221694e-10
143,1.0786697063397591e-10,3.471713112886218e-10
144,1.0825182266912951e-10,3.478361912397863e-10
145,1.0854440069775174e-10,3.482336804797741e-10
146,1.0876487339386949e-10,3.4843442686537735e-10
147,1.0892919677017611e-10,3.484917291900111e-10
148,1.0905061882202795e-10,3.484449020448728e-10
149,1.0913920676717355e-10,3.4832497002925723e-10
150,1.0920309200797903e-10,3.481531814081193e-10
151,1.0924866938727342e-10,3.479456462357892e-10
152,1.0928102373565016e-10,3.477133241006175e-10
153,1.0930399232250583e-10,3.474637153020314e-10
154,1.0932082425371769e-10,3.472029819072908e-10
155,1.0933378578606783e-10,3.4693369425019555e-10
156,1.0934503657951951e-10,3.4665959224573896e-10
157,1.0935589777327222e-10,3.4638122563997705e-10
158,1.0936775614747187e-10,3.4609997435120245e-10
159,1.0938125141862486e-10,3.4581668996773033e-10
160,1.0939758055129235e-10,3.455327360427259e-10
161,1.094166554659175e-10,3.452494385794727e-10
162,1.0943909451437185e-10,3.449699198437871e-10
163,1.0946493153254694e-10,3.446961416364829e-10
164,1.0949363499366921e-10,3.4443319893844164e-10
165,1.0952483218383936e-10,3.441863000227319e-10
166,1.0955759598181457e-10,3.439636542205908e-10
167,1.0959049703255923e-10,3.437742148559054e-10
168,1.0962173129285735e-10,3.436293474558301e-10
169,1.0964910024114264e-10,3.4354304182039026e-10
170,1.0966974717370058e-10,3.435298392415239e-10
171,1.0968031221031624e-10,3.4360660491404093e-10
172,1.0967706789575618e-10,3.43789974745668e-10
173,1.0965572295617437e-10,3.440970627725522e-10
174,1.0961201091367409e-10,3.4454222257206026e-10
175,1.0954236000414576e-10,3.4513612132369634e-10
176,1.0944274707199253e-10,3.458839088084376e-10
177,1.0931029178018175e-10,3.4678379006528424e-10
178,1.0914396728253927e-10,3.4782492218231007e-10
179,1.0894337695461134e-10,3.48985550009288e-10
180,1.087106172593001e-10,3.5023411316268624e-10
181,1.0844933093445018e-10,3.5153057197391245e-10
182,1.0816537495860166e-10,3.528247697076886e-10
183,1.0786634067386926e-10,3.540626250686379e-10
184,1.075609987981462e-10,3.5518728477507087e-10
185,1.0725924320404033e-10,3.5614114834426775e-10
186,1.0697192959214129e-10,3.5687277207728095e-10
187,1.0670939735491291e-10,3.5733558209044483e-10
188,1.0648238244026933e-10,3.5749260366944064e-10
189,1.0630103965884196e-10,3.5731705181438594e-10
190,1.0617458147252799e-10,3.567939548668671e-10
191,1.0611132000299722e-10,3.559205338999868e-10
192,1.0611807632077342e-10,3.5470711898315876e-10
193,1.0619966844143581e-10,3.531784313190626e-10
194,1.0635910806390333e-10,3.5137241487335715e-10
195,1.0659566679467504e-10,3.493422284090654e-10
196,1.0690590897246037e-10,3.471554262655069e-10
197,1.072818521208966e-10,3.448925289879996e-10
198,1.0771117131306318e-10,3.426430354513126e-10
199,1.0817878582936706e-10,3.405027204792802e-10
200,1.0866583324076709e-10,3.3856421085650355e-10
201,1.0915239155846517e-10,3.36912577603589e-10
202,1.0961867767677568e-10,3.3561699558787233e-10
203,1.1004691655878495e-10,3.347250395878079e-10
204,1.1042354729312325e-10,3.3425935065772423e-10
205,1.1073925390741188e-10,3.3421719074747117e-10
206,1.1099039564529627e-10,3.3457124563291515e-10
207,1.1117870104360054e-10,3.352744930131291e-10
208,1.1130942925533136e-10,3.3626532579965036e-10
209,1.1139098549540763e-10,3.3747370804854425e-10
210,1.1143362279002718e-10,3.3882511382491416e-10
211,1.1144670113894957e-10,3.4024516582130097e-10
212,1.1143898796711731e-10,3.416635598242075e-10
213,1.1141646324882142e-10,3.4301396627605655e-10
214,1.1138283319468606e-10,3.4423722987439667e-10
215,1.1133917787033796e-10,3.452811464244262e-10
216,1.1128304345014218e-10,3.460982130680774e-10
217,1.1121091248927745e-10,3.466519153773919e-10
218,1.1111640228539295e-10,3.469090499198765e-10
219,1.1099368528183554e-10,3.468491755721116e-10
220,1.1083639155504313e-10,3.4645859807954085e-10
221,1.1063932874918024e-10,3.457363128113744e-10
222,1.1039888451715991e-10,3.446907679180649e-10
223,1.101130543521762e-10,3.4334265013392725e-10
224,1.0978213077749491e-10,3.417226305637595e-10
225,1.0940845787659379e-10,3.3987001359152995e-10
226,1.0899600126705714e-10,3.37830622362951e-10
227,1.0854992708325661e-10,3.356522246340044e-10
228,1.0807513379096892e-10,3.333804913621977e-10
229,1.0757612550450238e-10,3.3105654489701e-10
230,1.0705649190139252e-10,3.2871186127949074e-10
231,1.0651719683678057e-10,3.2636681176607826e-10
232,1.0595725889507554e-10,3.240283587780847e-10
233,1.0537209969629828e-10,3.216891519781224e-10
234,1.0475468735408266e-10,3.1932824455835655e-10
235,1.040956034830726e-10,3.1691333661189017e-10
236,1.0338267169859099e-10,3.1440010963155927e-10
237,1.0260252126483376e-10,3.117372646264901e-10
238,1.0174167670051765e-10,3.0886609957510114e-10
239,1.0078711921890212e-10,3.0572695042111424e-10
240,9.972866516113314e-11,3.0225948415182185e-10
241,9.856007077686038e-11,2.984102064941719e-10
242,9.728184970902518e-11,2.941353776747576e-10
243,9.590457636565753e-11,2.8941108318288066e-10
244,9.445104635488357e-11,2.8424145698455576e-10
245,9.296189015717787e-11,2.786725308102255e-10
246,9.149850013633365e-11,2.7280598355644127e-10
247,9.014608294639468e-11,2.668130840472416e-10
248,8.901449661016822e-11,2.609430511863531e-10
249,8.823315603625939e-11,2.555194607296743e-10
250,8.793653298265125e-11,2.509141080951066e-10
251,8.824235913345364e-11,2.474929913099397e-10
252,8.921977183943901e-11,2.455490067265791e-10
253,9.085951051845459e-11,2.452366887780237e-10
254,9.305315160593138e-11,2.4652847488713126e-10
255,9.559276222341182e-11,2.491920872026743e-10
256,9.819489126304943e-11,2.527644090283488e-10
257,1.0054569170603909e-10,2.5653515801692544e-10
258,1.0236632268572539e-10,2.596017870027856e-10
259,1.0347682144193753e-10,2.610581183843388e-10
260,1.0383856627184287e-10,2.602629157523144e-10
261,1.0355290458681984e-10,2.57049645273775e-10
262,1.0281745750477607e-10,2.517501512611484e-10
263,1.0185866845599949e-10,2.4504344588779745e-10
264,1.0087355255504004e-10,2.3771852489416723e-10
265,9.999607509641111e-11,2.3047112057737825e-10
266,9.929241933234617e-11,2.2379349330440234e-10
267,9.877610111083233e-11,2.179539763723116e-10
268,9.842870627899542e-11,2.1303965073464574e-10
269,9.821740491506549e-11,2.090166225911712e-10
270,9.810721657410163e-11,2.0578557212588052e-10
271,9.806739998214147e-11,2.0322456035852615e-10
272,9.807308021669384e-11,2.0120957326154376e-10
273,9.810659647301643e-11,1.9963199318388617e-10
274,9.815497930028722e-11,1.9839769537906632e-10
275,9.820996459833689e-11,1.974321249473441e-10
276,9.826590703279209e-11,1.966737120363892e-10
277,9.831962634147846e-11,1.9607594339878235e-10
278,9.836932178496859e-11,1.956014144991346e-10
279,9.841393977406393e-11,1.9522131521197596e-10
280,9.845298366337744e-11,1.9491366909738544e-10
281,9.848624783113862e-11,1.9466008844120498e-10
282,9.851440775258745e-11,1.9444583325469445e-10
283,9.853701940907296e-11,1.9426134764357518e-10
284,9.85547006220321e-11,1.9409766573177117e-10
285,9.856770573007857e-11,1.9394609970041905e-10
286,9.857603199720984e-11,1.9380072542457647e-10
287,9.858026183536693e-11,1.9365855173644058e-10
288,9.858020542348869e-11,1.9351346017403905e-10
289,9.857628135200565e-11,1.9336223430676577e-10
290,9.856866718373499e-11,1.932014187703898e-10
291,9.855734498479737e-11,1.9302727503893546e-10
292,9.854274751707481e-11,1.9283730186071244e-10
293,9.852465269310191e-11,1.926280815590199e-10
294,9.85037207055887e-11,1.9239746389733907e-10
295,9.847967707694707e-11,1.921428725145304e-10
296,9.845273524400692e-11,1.918601935304394e-10
297,9.842348834709704e-11,1.9154794670123424e-10
298,9.839212493840136e-11,1.9120347612691196e-10
299,9.835890495735079e-11,1.9082510742426606e-10
300,9.832404216625707e-11,1.9041083284150946e-10
301,9.828766756727613e-11,1.8996171309200237e-10
302,9.825027518444916e-11,1.8947866601024943e-10
303,9.821166214907831e-11,1.889674735824029e-10
304,9.81718272397321e-11,1.8843795673625887e-10
305,9.813042596999892e-11,1.879075018752454e-10
306,9.808764304509036e-11,1.8740510459277944e-10
307,9.804359052644635e-11,1.8697596456445492e-10
308,9.800130420717833e-11,1.8668506450404315e-10
309,9.796706776553527e-11,1.8661954956074237e-10
310,9.795394995675196e-11,1.868848871252415e-10
311,9.798662278825588e-11,1.8758827820444218e-10
312,9.810413143292666e-11,1.8880898962856183e-10
313,9.836289430406645e-11,1.9054272908202906e-10
314,9.883333560977033e-11,1.9265799245528015e-10
315,9.958969030790806e-11,1.9488375313385157e-10
316,1.0069096720241045e-10,1.968777738738897e-10
317,1.0215769628299093e-10,1.9835989383467335e-10
318,1.0395012819665275e-10,1.992311360438366e-10
319,1.0595382382194909e-10,1.995638547635669e-10
320,1.0798229408026589e-10,1.994505710251675e-10
321,1.0980995807742264e-10,1.9886073964907616e-10
322,1.1123111402366921e-10,1.9768714076587474e-10
323,1.1212230692220373e-10,1.9593600406258667e-10
324,1.1247278140924387e-10,1.9385982086406102e-10
325,1.1237036979677665e-10,1.9188973004099273e-10
326,1.119557505864875e-10,1.9044541708715233e-10
327,1.113743420835949e-10,1.8977409305640404e-10
328,1.1074256880444562e-10,1.8990436842806356e-10
329,1.1013777961466549e-10,1.9070741739629182e-10
330,1.0960127015839093e-10,1.9198562919016823e-10
331,1.0914807649199096e-10,1.9354453296218023e-10
332,1.0877678573117958e-10,1.9522836506916813e-10
333,1.0847819344188045e-10,1.9693015598225025e-10
334,1.082398110578233e-10,1.98581622882768e-10
335,1.0804960046955534e-10,2.0014588145108376e-10
336,1.0789623021478524e-10,2.0160650665477392e-10
337,1.0777044239737193e-10,2.0295933024246698e-10
338,1.0766464588435773e-10,2.0420692726013786e-10
339,1.075731598728384e-10,2.0535724702059754e-10
340,1.0749088425051252e-10,2.064175843629991e-10
341,1.0741447165424811e-10,2.0739808621013802e-10
342,1.0734117490410649e-10,2.083068330837747e-10
343,1.0726877536488572e-10,2.091537408919733e-10
344,1.071957586445688e-10,2.0994586263922748e-10
345,1.0712109694727707e-10,2.1069101067532597e-10
346,1.0704395850107395e-10,2.1139563319380208e-10
347,1.0696377083354073e-10,2.120656530371279e-10
348,1.068806827094914e-10,2.1270705578789465e-10
349,1.0679457369151199e-10,2.1332544663740777e-10
350,1.067055895873218e-10,2.1392501867592812e-10
351,1.0661467626363118e-10,2.145096385104602e-10
352,1.065229049725535e-10,2.150836633613529e-10
353,1.0643111229300416e-10,2.1564870691340002e-10
354,1.0634111312160278e-10,2.1620619532435096e-10
355,1.0625507591715966e-10,2.1675700056313144e-10
356,1.061751242816783e-10,2.1730018871962689e-10
357,1.0610443796560577e-10,2.1783357026831856e-10
358,1.0604593091736664e-10,2.1835291514872825e-10
359,1.0600318391724385e-10,2.188523992286976e-10
360,1.0597963567763214e-10,2.193240053030056e-10
361,1.0597944893413328e-10,2.1975847842710653e-10
362,1.0600651976111427e-10,2.2014323497434798e-10
363,1.060644627747508e-10,2.2046506918522043e-10
364,1.0615626778135728e-10,2.2070963702034456e-10
365,1.0628468900044794e-10,2.2086290530227244e-10
366,1.0645160750731418e-10,2.2091029489136157e-10
367,1.066575303473931e-10,2.208387759186271e-10
368,1.0690199684640626e-10,2.2063899878842684e-10
369,1.0718312986138623e-10,2.203035276655955e-10
370,1.0749809343182428e-10,2.1983082956651024e-10
371,1.078429700067851e-10,2.1922332019495522e-10
372,1.0821272762780249e-10,2.184892906762506e-10
373,1.0860212429876335e-10,2.176420962005199e-10


==> results/x6smm/distance_ydeflection_error_07.csv <==
Index,DistanceError,YDirectionError
0,0.0,0.0
1,6.3934008693226365e-12,2.49874239423535e-11
2,1.3480193274622083e-11,5.184782314187051e-11
3,2.076299980084323e-11,7.824096273765137e-11
4,2.752122704126472e-11,1.0032161023898091e-10
5,3.294867565937786e-11,1.1312308214762517e-10
6,3.6492912306459905e-11,1.1241574592094349e-10
7,3.819682948170182e-11,9.841896240705949e-11
8,3.8486046622194665e-11,7.945125632988039e-11
9,3.770173109477818e-11,6.872981201775586e-11
10,3.756622250451193e-11,7.190011815597657e-11
11,4.320605324097809e-11,9.126698962584866e-11
12,5.751864061890722e-11,1.300298470519574e-10
13,7.68151045078715e-11,1.8070373007546056e-10
14,9.652537198471116e-11,2.3239234616932005e-10
15,1.14145118342391e-10,2.785403096055888e-10
16,1.2889144955303679e-10,3.1724090854689704e-10
17,1.4089806070800285e-10,3.4924628186467043e-10
18,1.5062805117881039e-10,3.7619727154303966e-10
19,1.585540455445819e-10,3.995979357176539e-10
20,1.6502434145703803e-10,4.2038798918930657e-10
21,1.7023492880987875e-10,4.3887071238756995e-10
22,1.742608207232324e-10,4.548642670078978e-10
23,1.771268044405024e-10,4.679977158557806e-10
24,1.7889999601702694e-10,4.780724094059531e-10
25,1.7977042342484398e-10,4.853497734382442e-10
26,1.8007421049682248e-10,4.906198518366171e-10
27,1.8023052036320006e-10,4.950092062174595e-10
28,1.806183797860422e-10,4.996187508602894e-10
29,1.8146250140395577e-10,5.051824227983742e-10
30,1.8279403993154442e-10,5.119017196614654e-10
31,1.8449307115362372e-10,5.195045446172731e-10
32,1.8637134867944732e-10,5.274514684841564e-10
33,1.8824604779591127e-10,5.35169617101851e-10
34,1.8998138196669648e-10,5.422078753444684e-10
35,1.9149850154516242e-10,5.482962031824739e-10
36,1.9276657343692045e-10,5.53333465739543e-10
37,1.9378810051442044e-10,5.573398874073302e-10
38,1.9458501924075272e-10,5.604095963892802e-10
39,1.9518785188556646e-10,5.626721965345193e-10
40,1.9562939225881087e-10,5.642662472707013e-10
41,1.9594095543537603e-10,5.653248853245048e-10
42,1.9615058020552787e-10,5.659682758634778e-10
43,1.962826684383587e-10,5.663016998814189e-10
44,1.9635718470031996e-10,5.664144182119263e-10
45,1.963910630110899e-10,5.663800058413709e-10
46,1.963976062904882e-10,5.662570797134454e-10
47,1.963872164827401e-10,5.660930888589533e-10
48,1.9636802613760227e-10,5.659240339151337e-10
49,1.963460246006993e-10,5.657754040137601e-10
50,1.9632497177339263e-10,5.656642308259281e-10
51,1.96307741513292e-10,5.656019996018008e-10
52,1.9629558729853388e-10,5.65593454040717e-10
53,1.9628890873554174e-10,5.656393956703662e-10
54,1.962874977097743e-10,5.657380816362107e-10
55,1.9629065962242216e-10,5.658851788321855e-10
56,1.9629736200710944e-10,5.660762053614692e-10
57,1.963060524118565e-10,5.663056670163038e-10
58,1.9631544284183406e-10,5.665689774855171e-10
59,1.9632424516788702e-10,5.668616789181494e-10
60,1.9633113362654285e-10,5.671803118815568e-10
61,1.963349199167871e-10,5.675238497718228e-10
62,1.9633415823415197e-10,5.678908970286397e-10
63,1.9632802381526206e-10,5.682827091341308e-10
64,1.9631510739881575e-10,5.687019589254608e-10
65,1.9629428812044783e-10,5.691517973940697e-10
66,1.9626455806281686e-10,5.696376826377568e-10
67,1.9622426812584685e-10,5.701672513107458e-10
68,1.961721635617787e-10,5.70749197503075e-10
69,1.9610612276842164e-10,5.713951846415916e-10
70,1.9602415319650616e-10,5.721191105820361e-10
71,1.9592315978893276e-10,5.729387923091636e-10
72,1.9579950620440039e-10,5.738768693730497e-10
73,1.9564847187928877e-10,5.749615283552759e-10
74,1.9546353521185488e-10,5.762294370795779e-10
75,1.9523597346559992e-10,5.777281183351698e-10
76,1.9495396986640866e-10,5.795193435696374e-10
77,1.9460094439888806e-10,5.816852137884374e-10
78,1.9415419721089234e-10,5.843344513266669e-10
79,1.9358098458721447e-10,5.876129254383967e-10
80,1.9283505874425824e-10,5.917131607421749e-10
81,1.9185100070150752e-10,5.968897925778785e-10
82,1.905366626172998e-10,6.034697695157721e-10
83,1.8876819554058973e-10,6.118531146948092e-10
84,1.8638816431363382e-10,6.224851545273281e-10
85,1.8322615030353145e-10,6.357575402951791e-10
86,1.7916548697905007e-10,6.517794255802388e-10
87,1.7429927117220482e-10,6.699168194628857e-10
88,1.6919173268304432e-10,6.880179074096257e-10
89,1.6513882856078597e-10,7.013559464400608e-10
90,1.6416865640251297e-10,7.018348866021152e-10
91,1.687341380843173e-10,6.793587940022584e-10
92,1.8108777592759057e-10,6.287126136311884e-10
93,2.0084810688241623e-10,5.61814758208036e-10
94,2.2201720847442462e-10,5.114392080320714e-10
95,2.363379783127897e-10,5.051479605653732e-10
96,2.4044717369462624e-10,5.347681716003755e-10
97,2.372609331683518e-10,5.745633850008362e-10
98,2.3182511761137778e-10,6.088338499257775e-10
99,2.2764095045029365e-10,6.334286133230216e-10
100,2.2587075491894227e-10,6.492900390613817e-10
101,2.2621359843451767e-10,6.586278615154618e-10
102,2.279007060313477e-10,6.6351521773393e-10
103,2.3023185061293022e-10,6.655332572339482e-10
104,2.3273131938539299e-10,6.65782182986898e-10
105,2.3512981111101593e-10,6.64988537630285e-10
106,2.372991125439378e-10,6.636156226329118e-10
107,2.3919616226783664e-10,6.6195260689409e-10
108,2.408226376708936e-10,6.6017751475037e-10
109,2.422016789050569e-10,6.583956837834415e-10
110,2.433640322066924e-10,6.566686024768218e-10
111,2.4434165874231883e-10,6.550320453428264e-10
112,2.4516382777291454e-10,6.535017632112271e-10
113,2.458562419727522e-10,6.520840703549615e-10
114,2.464412658629482e-10,6.507809134981386e-10
115,2.4693703840772217e-10,6.495870997166344e-10
116,2.4735883606339247e-10,6.484980105228202e-10
117,2.477195279666885e-10,6.475077389181115e-10
118,2.4802936406802557e-10,6.466101365302925e-10
119,2.482972434726311e-10,6.457991578570989e-10
120,2.4852995675805387e-10,6.450681903708718e-10
121,2.487334706974655e-10,6.444128009992821e-10
122,2.489128033953365e-10,6.438283662888127e-10
123,2.4907160976128936e-10,6.433106993061944e-10
124,2.492134069477406e-10,6.428562172241778e-10
125,2.4934093696580705e-10,6.424628454147581e-10
126,2.494564388099283e-10,6.421279425225747e-10
127,2.495619702397395e-10,6.418504170565128e-10
128,2.4965866501636643e-10,6.416282367401603e-10
129,2.4974769414635184e-10,6.414606886758686e-10
130,2.4983005922550243e-10,6.413465022963759e-10
131,2.4990626724618034e-10,6.41284673242813e-10
132,2.499764880463597e-10,6.412735317059169e-10
133,2.500409523169318e-10,6.413110781941642e-10
134,2.500993778242433e-10,6.413945838828874e-10
135,2.501516780635309e-10,6.415200750941964e-10
136,2.5019736467580075e-10,6.416833930710682e-10
137,2.502361677822899e-10,6.418778837915989e-10
138,2.502680919178741e-10,6.420974812757376e-10
139,2.502923956375776e-10,6.423325618526606e-10
140,2.5030951545482836e-10,6.425743938345838e-10
141,2.503195553950161e-10,6.428100257428579e-10
142,2.5032315820897875e-10,6.430281463675747e-10
143,2.50321323740513e-10,6.432151399902415e-10
144,2.503155723544713e-10,6.433561706171821e-10
145,2.5030760867538703e-10,6.434371286035093e-10
146,2.502994724244286e-10,6.434436949262242e-10
147,2.5029343832032316e-10,6.433600765031186e-10
148,2.502915108046394e-10,6.431720952254649e-10
149,2.5029543452843714e-10,6.428651768248834e-10
150,2.5030637403439187e-10,6.424232925623231e-10
151,2.503244640680905e-10,6.418324328749319e-10
152,2.5034886112739884e-10,6.410763669685304e-10
153,2.5037704347485554e-10,6.401380138945646e-10
154,2.504047446848659e-10,6.389962642443209e-10
155,2.504262883675392e-10,6.37626904132016e-10
156,2.5043360622250704e-10,6.359994810537704e-10
157,2.5041683272355994e-10,6.340768124882912e-10
158,2.503646651711054e-10,6.318096590312234e-10
159,2.5026365880797896e-10,6.291371359783664e-10
160,2.5009998466853563e-10,6.259809804332124e-10
161,2.4985927679005713e-10,6.222424072000579e-10
162,2.495287313407774e-10,6.178035713419999e-10
163,2.4909933964735073e-10,6.125240341005503e-10
164,2.485691080677371e-10,6.062500549677194e-10
165,2.479490632115914e-10,5.988367237890525e-10
166,2.4726902369871784e-10,5.901859252430778e-10
167,2.46585274424231e-10,5.803231179933397e-10
168,2.459837928359086e-10,5.695020319250677e-10
169,2.455749588391049e-10,5.58333811555044e-10
170,2.454709874331784e-10,5.478793425351803e-10
171,2.457450275707012e-10,5.39601388578946e-10
172,2.463772917579803e-10,5.350457055294082e-10
173,2.4721795691222303e-10,5.35222737888775e-10
174,2.479912588677682e-10,5.398967494196225e-10
175,2.4836144893623106e-10,5.472395115916679e-10
176,2.480428575150999e-10,5.54263357336905e-10
177,2.4691724393412313e-10,5.579611636501457e-10
178,2.4509086333864166e-10,5.565159444743282e-10
179,2.428504522876717e-10,5.498419566019924e-10
180,2.4053991525622836e-10,5.392435042668323e-10
181,2.384378038719781e-10,5.266044203258989e-10
182,2.366986035982803e-10,5.136520234783959e-10
183,2.353607053187581e-10,5.015842113488515e-10
184,2.343885833499464e-10,4.910307268415054e-10
185,2.3371450234608713e-10,4.821828753240887e-10
186,2.3326637262871565e-10,4.749709353344586e-10
187,2.32981817273569e-10,4.691952764596054e-10
188,2.328121003606757e-10,4.6461895437402047e-10
189,2.327208055140233e-10,4.610128967968861e-10
190,2.3268241365498798e-10,4.581780505466962e-10
191,2.3267914305422998e-10,4.559485730206389e-10
192,2.3269891838025474e-10,4.5419525566184096e-10
193,2.3273323556120686e-10,4.528134288437838e-10
194,2.3277702221903468e-10,4.517235234403652e-10
195,2.3282651307546264e-10,4.508634922393343e-10
196,2.328794874175983e-10,4.5018478307703085e-10
197,2.329347339204087e-10,4.4965087652144727e-10
198,2.329917062676708e-10,4.492330597826382e-10
199,2.3305023200599925e-10,4.489098945340729e-10
200,2.331106125804254e-10,4.486634550068354e-10
201,2.331733296336684e-10,4.484809041922273e-10
202,2.332397442370754e-10,4.4835073675305253e-10
203,2.333111797161911e-10,4.4826528073824263e-10
204,2.3338939483657336e-10,4.4821693672448606e-10
205,2.3347704797672754e-10,4.482037235875313e-10
206,2.335772004840906e-10,4.4822049632539166e-10
207,2.3369441025705423e-10,4.48266261828242e-10
208,2.3383458930886504e-10,4.483403384892858e-10
209,2.340050742823028e-10,4.484452327592295e-10
210,2.342173560464936e-10,4.4858606964922e-10
211,2.344863901512718e-10,4.4877269877848784e-10
212,2.348341409564476e-10,4.490241609054277e-10
213,2.3529214731912246e-10,4.4937553704267777e-10
214,2.3590614307245985e-10,4.4988754790937625e-10
215,2.3674415688138193e-10,4.506736946776027e-10
216,2.3790657091148793e-10,4.5193625902551065e-10
217,2.3954244805418777e-10,4.54039035829922e-10
218,2.4186762287434604e-10,4.5761703886646174e-10
219,2.4518384633995204e-10,4.637473398498202e-10
220,2.4987964664712447e-10,4.741360013207037e-10
221,2.563705854564585e-10,4.911811899940522e-10
222,2.6489532978608553e-10,5.174649697978777e-10
223,2.750428893644185e-10,5.538522499537804e-10
224,2.8500313378437155e-10,5.956560617563433e-10
225,2.9113335992595393e-10,6.290161074476756e-10
226,2.894460472690264e-10,6.346983558835678e-10
227,2.796212274096304e-10,6.040223295550977e-10
228,2.6718889511555374e-10,5.524191848779638e-10
229,2.590669010559245e-10,5.086030296440092e-10
230,2.577197520942303e-10,4.90045227794619e-10
231,2.61209065784921e-10,4.945464165153001e-10
232,2.6652558940000254e-10,5.104554734343242e-10
233,2.716358154055657e-10,5.279168315888058e-10
234,2.757237955946472e-10,5.422721927703419e-10
235,2.7871429620928756e-10,5.525706832378752e-10
236,2.8081605532331866e-10,5.594724243989272e-10
237,2.8227743135306525e-10,5.639951710788455e-10
238,2.8330153000385966e-10,5.670153363940081e-10
239,2.8403255515132857e-10,5.691495067554301e-10
240,2.8456880522117174e-10,5.707863504154871e-10
241,2.8497690908455184e-10,5.721455771956742e-10
242,2.853041065918307e-10,5.733358754210459e-10
243,2.8558549360454877e-10,5.744015648870948e-10
244,2.858482204799476e-10,5.753508128505558e-10
245,2.8611347165480626e-10,5.761783131803733e-10
246,2.863970931921148e-10,5.76877193853933e-10
247,2.867091713193883e-10,5.774454613719101e-10
248,2.870543732042915e-10,5.778871959083349e-10
249,2.874325058517556e-10,5.782099886363921e-10
250,2.878397938572101e-10,5.784232235709076e-10
251,2.8827009508692876e-10,5.785325125226439e-10
252,2.887172827603472e-10,5.785399063985174e-10
253,2.891763194163149e-10,5.784425117158035e-10
254,2.896441256171492e-10,5.78233565923803e-10
255,2.9011960996296143e-10,5.779004306116281e-10
256,2.9060358619977875e-10,5.774295154246533e-10
257,2.910973481761791e-10,5.768086239163322e-10
258,2.916017265275946e-10,5.760318842629478e-10
259,2.9211547695840245e-10,5.751062929763022e-10
260,2.9263492051874786e-10,5.740652930849561e-10
261,2.931522200256688e-10,5.729844701004464e-10
262,2.9365642241364424e-10,5.720052730436652e-10
263,2.941336826878425e-10,5.713611649048474e-10
264,2.9456951008564254e-10,5.714038697535751e-10
265,2.9495366120065195e-10,5.726216680234924e-10
266,2.952881990131567e-10,5.756441741413537e-10
267,2.9560040705491324e-10,5.812090119404575e-10
268,2.9595998339804373e-10,5.900958302614957e-10
269,2.964984538290678e-10,6.030000203468502e-10
270,2.974244351931962e-10,6.203526283286258e-10


==> results/x6smm/distance_ydeflection_error_08.csv <==
Index,DistanceError,YDirectionError
0,0.0,0.0
1,3.6620170873716153e-13,1.1282544189190316e-13
2,7.108358457397216e-13,1.5438156158907022e-13
3,1.0276254291218704e-12,1.3208715296102706e-13
4,1.3139988493876226e-12,1.1966985653057887e-13
5,1.5682565024931383e-12,2.6541066003597603e-13
6,1.7926422614877854e-12,5.196483302963552e-13
7,1.9903559932213766e-12,8.446928223675533e-13
8,2.1669181888942388e-12,1.2264697495162463e-12
9,2.3288002486009113e-12,1.6532506870903251e-12
10,2.481574830931006e-12,2.1138447514727387e-12
11,2.6299990245932094e-12,2.5972993231976803e-12
12,2.7759254912550576e-12,3.0923328596069015e-12
13,2.9179812016540037e-12,3.588160920833917e-12
14,3.0509171467889794e-12,4.0741927984657e-12
15,3.1664127368116997e-12,4.539964469017302e-12
16,3.2541247435628633e-12,4.9757313124353436e-12
17,3.3023127657291454e-12,5.37118525062178e-12
18,3.301317122288093e-12,5.717151387096351e-12
19,3.2456366313894597e-12,6.00505212095551e-12
20,3.138489824382486e-12,6.227483546717182e-12
21,2.9971708625972886e-12,6.3794836581236866e-12
22,2.85973072171697e-12,6.4599931689765585e-12
23,2.786229223409156e-12,6.472138308575881e-12
24,2.8484578602692245e-12,6.426107456944477e-12
25,3.0936940394758488e-12,6.339024503680958e-12
26,3.5170160041564117e-12,6.237839863318765e-12
27,4.070177590864926e-12,6.157849643931619e-12
28,4.690820895066724e-12,6.1399379634125695e-12
29,5.322447154118978e-12,6.2264041956191055e-12
30,5.9189522848331605e-12,6.456289071101219e-12
31,6.446033795802092e-12,6.861852011683334e-12
32,6.879913096626412e-12,7.477026767426728e-12
33,7.2059297102605935e-12,8.357289448263517e-12
34,7.416560623518917e-12,9.617162664085424e-12
35,7.509597762130782e-12,1.1490848381681175e-11
36,7.482389959856225e-12,1.4436385297400867e-11
37,7.322220852071274e-12,1.932253123264008e-11
38,6.979208952754966e-12,2.7834826519109304e-11
39,6.3324477407303015e-12,4.3606769410450446e-11
40,6.139891398987365e-12,7.635372609531028e-11
41,1.7996790291639428e-11,1.6410647878018723e-10
42,9.066071380323997e-11,5.620990393760974e-10
43,5.739930701251781e-10,3.931324946612997e-09
44,5.130662440958712e-09,4.2268454436956316e-08
45,4.955899670931639e-09,3.182836535922337e-09
46,9.520013936727113e-09,4.158666283180886e-08
47,1.0230913805709523e-08,4.700404235717632e-08
48,1.0395134306299847e-08,4.7746542939495954e-08
49,1.0438971933042619e-08,4.7893312292491956e-08
50,1.0452645016818685e-08,4.793547312094114e-08
51,1.0457693262586447e-08,4.795197611423934e-08
52,1.045986907447572e-08,4.796001974716717e-08
53,1.0460940371867822e-08,4.796454547223894e-08
54,1.0461528923678325e-08,4.796734150873099e-08
55,1.0461881575672631e-08,4.7969181609439e-08
56,1.0462107719801765e-08,4.797044799093722e-08
57,1.0462259797444427e-08,4.7971348590945656e-08
58,1.0462365908997712e-08,4.7972005323778204e-08
59,1.0462441458444454e-08,4.797249299804135e-08
60,1.0462495770579334e-08,4.7972860331390123e-08
61,1.046253476767218e-08,4.797313963043657e-08
62,1.0462562097596508e-08,4.7973352974070415e-08
63,1.0462580394993123e-08,4.797351635254155e-08
64,1.0462591511857642e-08,4.7973641057825806e-08
65,1.046259663554929e-08,4.797373547870039e-08
66,1.0462596531838372e-08,4.797380574735973e-08
67,1.0462592043984948e-08,4.7973857006726925e-08
68,1.0462583700022525e-08,4.79738931928727e-08
69,1.0462571759184061e-08,4.797391729624087e-08
70,1.0462556492727737e-08,4.7973932136374007e-08
71,1.0462538224739836e-08,4.797394028569955e-08
72,1.0462517043156523e-08,4.7973944017165585e-08
73,1.0462493109772674e-08,4.797394522870139e-08
74,1.046246641153245e-08,4.7973946166543895e-08
75,1.0462437190799707e-08,4.797394938943507e-08
76,1.046240542213074e-08,4.797395705090943e-08
77,1.0462371380773931e-08,4.7973971753278514e-08
78,1.0462334917586688e-08,4.797399731966732e-08
79,1.0462296222716325e-08,4.797403679462896e-08
80,1.0462255533437704e-08,4.797409464286041e-08
81,1.0462212704187196e-08,4.797417586576619e-08
82,1.0462168259162926e-08,4.797428592031196e-08
83,1.0462121911450991e-08,4.797443236693545e-08
84,1.0462074018121496e-08,4.7974622410405154e-08
85,1.0462024961019068e-08,4.7974866242215194e-08
86,1.0461974489874264e-08,4.797517543485431e-08
87,1.046192298607616e-08,4.797556142697858e-08
88,1.0461870189740652e-08,4.797603856775367e-08
89,1.046181591855842e-08,4.7976621650287994e-08
90,1.0461759455884169e-08,4.7977324447804274e-08
91,1.0461699666820732e-08,4.797816004828619e-08
92,1.0461634252712677e-08,4.797913607228085e-08
93,1.0461560575428608e-08,4.798024938358015e-08
94,1.0461474095214273e-08,4.7981480999202786e-08
95,1.0461369200748349e-08,4.7982786214944806e-08
96,1.0461238459381883e-08,4.798408350487028e-08
97,1.0461073570750626e-08,4.798524358304007e-08
98,1.0460866389885633e-08,4.7986083561057565e-08
99,1.04606100933546e-08,4.7986373097585965e-08
100,1.0460301870700023e-08,4.798585286269911e-08
101,1.0459944522386567e-08,4.798428302783587e-08
102,1.0459549527817546e-08,4.79815110296536e-08
103,1.0459135078101888e-08,4.797754742412101e-08
104,1.0458724421245928e-08,4.797261967185591e-08
105,1.0458340222552438e-08,4.796717238160295e-08
106,1.0457999834170323e-08,4.7961796541439875e-08
107,1.045771145851479e-08,4.7957103967450414e-08
108,1.0457474317316768e-08,4.795358667125707e-08
109,1.0457281118985669e-08,4.79515238904383e-08
110,1.0457123834225182e-08,4.795095662294495e-08
111,1.0456995759518212e-08,4.7951731553968635e-08
112,1.0456895178253283e-08,4.795358503479218e-08
113,1.0456824159986679e-08,4.7956229838829274e-08
114,1.0456788629915367e-08,4.795941621560934e-08
115,1.0456795877184886e-08,4.796296850078223e-08
116,1.0456854800536168e-08,4.7966794951021504e-08
117,1.04569735991661e-08,4.7970874370284674e-08
118,1.045716105239479e-08,4.797523701607839e-08
119,1.0457425427437385e-08,4.7979930983865814e-08
120,1.0457776893332195e-08,4.79849853313266e-08
121,1.0458225929891701e-08,4.7990348044825824e-08
122,1.0458785919607758e-08,4.799582735322129e-08
123,1.0459472626654662e-08,4.800102605861079e-08
124,1.0460303925136285e-08,4.800533395884198e-08
125,1.0461295962709232e-08,4.800802472519811e-08
126,1.0462454353618354e-08,4.8008531619895e-08
127,1.0463762264866091e-08,4.8006851533539294e-08
128,1.0465166699908903e-08,4.8003873694923916e-08
129,1.046657808767122e-08,4.800132650262064e-08
130,1.0467885693012684e-08,4.800117994315135e-08
131,1.0468987641096242e-08,4.800478245360287e-08
132,1.0469820457703143e-08,4.8012292569150515e-08
133,1.0470371102172925e-08,4.80227492609376e-08
134,1.0470669115065002e-08,4.803464228592055e-08
135,1.0470767382550375e-08,4.804653657166838e-08
136,1.0470723465641226e-08,4.8057443643800736e-08
137,1.047058643353462e-08,4.8066882860344796e-08
138,1.0470392199196898e-08,4.8074765956944485e-08
139,1.0470163319673222e-08,4.808123104108823e-08
140,1.046991037233514e-08,4.80865047253899e-08
141,1.0469633510133559e-08,4.809081568638712e-08
142,1.0469324251727748e-08,4.809435248786698e-08
143,1.0468964154671902e-08,4.809724535882241e-08
144,1.0468523592754101e-08,4.8099563433645165e-08
145,1.046795953492363e-08,4.8101324770164786e-08
146,1.0467213869919378e-08,4.81025096006795e-08
147,1.0466214071711751e-08,4.810308637888195e-08
148,1.0464884209713838e-08,4.810305052534258e-08
149,1.0463169645721299e-08,4.8102481727009425e-08
150,1.0461082526321383e-08,4.8101605074716756e-08
151,1.0458761872663426e-08,4.810082500485487e-08
152,1.0456518975248075e-08,4.8100674414495914e-08
153,1.0454811021286574e-08,4.810162880007549e-08
154,1.0454095835469135e-08,4.810381967551614e-08
155,1.0454595227540403e-08,4.8106805858892556e-08
156,1.0456115445607481e-08,4.810962990502373e-08
157,1.0458091763354995e-08,4.811122201509009e-08
158,1.0459862700246783e-08,4.811090480819572e-08
159,1.0460972263807031e-08,4.8108662092615736e-08
160,1.0461301955261375e-08,4.8105026291675095e-08
161,1.0461000036191298e-08,4.810075172539217e-08
162,1.0460323948512172e-08,4.809651640500934e-08
163,1.0459514143163909e-08,4.8092775890314316e-08
164,1.0458735934140943e-08,4.8089747904868004e-08
165,1.0458076251612607e-08,4.808747400865704e-08
166,1.0457565843421303e-08,4.808589176480206e-08
167,1.0457201403533509e-08,4.808489069402906e-08
168,1.0456964662297142e-08,4.808434831755442e-08
169,1.0456832865740821e-08,4.808415050143691e-08
170,1.0456783483510857e-08,4.8084197800513986e-08
171,1.0456797372841221e-08,4.808441053620979e-08
172,1.0456859112678954e-08,4.8084726372324187e-08
173,1.0456954809706132e-08,4.808509433570082e-08
174,1.045707417762209e-08,4.8085478098647704e-08
175,1.0457207812634716e-08,4.808585011275303e-08
176,1.0457347895744555e-08,4.808618932284522e-08
177,1.0457487555748205e-08,4.808648155606213e-08
178,1.0457620627352843e-08,4.808671877762813e-08
179,1.0457742471153053e-08,4.808689667499075e-08
180,1.0457849030585905e-08,4.808701565939609e-08
181,1.0457937731655393e-08,4.808708079162989e-08
182,1.045800714322058e-08,4.8087100802748494e-08
183,1.045805751826077e-08,4.808708856278207e-08
184,1.0458090758853844e-08,4.808706026302397e-08
185,1.0458110702230483e-08,4.80870373065267e-08
186,1.0458122858778165e-08,4.80870404265848e-08
187,1.045813429463194e-08,4.80870928252866e-08
188,1.0458153710834563e-08,4.8087215406679846e-08
189,1.0458190898658209e-08,4.808742549354377e-08
190,1.0458255414716048e-08,4.8087731185324017e-08
191,1.0458357175785742e-08,4.808813110835444e-08
192,1.0458503739740495e-08,4.808860997349535e-08
193,1.0458700570439629e-08,4.80891380134304e-08
194,1.0458949484250051e-08,4.808966956649395e-08
195,1.0459248097558721e-08,4.8090147744914714e-08
196,1.0459588970678605e-08,4.80905088096869e-08
197,1.0459960792228292e-08,4.809069023825997e-08
198,1.0460348084167248e-08,4.8090641405263005e-08
199,1.0460733407701837e-08,4.8090334579231e-08
200,1.0461098602930388e-08,4.8089775955538053e-08
201,1.0461427508436724e-08,4.808901371434179e-08
202,1.0461707771778018e-08,4.808814381471688e-08
203,1.0461933155794022e-08,4.808730946122809e-08
204,1.0462104440949263e-08,4.8086696716056906e-08
205,1.0462231959179273e-08,4.808652463509106e-08
206,1.0462334699078895e-08,4.8087031882903336e-08
207,1.0462440912077285e-08,4.808845727502763e-08
208,1.0462586759057163e-08,4.809102321671561e-08
209,1.0462815449201636e-08,4.809491393559416e-08
210,1.0463172661681152e-08,4.8100260322155645e-08
211,1.0463702396568838e-08,4.810712365289908e-08
212,1.0464441260105038e-08,4.811548547022106e-08
213,1.046541033397874e-08,4.812523860534028e-08
214,1.0466608511674708e-08,4.813618149650749e-08
215,1.0468005541711444e-08,4.8148012068956965e-08
216,1.046953948017306e-08,4.816032458194216e-08
217,1.0471116775048943e-08,4.817261181370906e-08
218,1.0472619694065337e-08,4.818428010163673e-08
219,1.0473919217730098e-08,4.819468803446719e-08
220,1.0474894779809897e-08,4.820321421874052e-08
221,1.047545567933868e-08,4.820935486927982e-08
222,1.047556307648747e-08,4.8212832597597046e-08
223,1.0475244076223844e-08,4.821369090781802e-08
224,1.047459381983416e-08,4.821233319830313e-08
225,1.0473762545825289e-08,4.820947967869858e-08
226,1.0472930183333272e-08,4.820604590273869e-08
227,1.0472275241411892e-08,4.8202967858402265e-08
228,1.0471945125916627e-08,4.8201033551050264e-08
229,1.04720359643546e-08,4.82007656396129e-08
230,1.0472584194535129e-08,4.82023797280746e-08
231,1.0473568432335875e-08,4.820581221977814e-08
232,1.0474921246964987e-08,4.821079229611866e-08
233,1.047654450480316e-08,4.821692852941811e-08
234,1.0478324994793785e-08,4.822378693391246e-08
235,1.048015018210482e-08,4.823095171314695e-08
236,1.0481920049171361e-08,4.823806306049694e-08
237,1.048355449024544e-08,4.824483887292497e-08
238,1.0484997238201123e-08,4.82510796088912e-08
239,1.0486215548298379e-08,4.825666395732604e-08
240,1.0487197743773624e-08,4.826153895886977e-08
241,1.048794861581649e-08,4.826570586152884e-08
242,1.0488485238278597e-08,4.826920380444713e-08
243,1.0488832036721568e-08,4.82720975010726e-08
244,1.0489016986728576e-08,4.827446548021203e-08
245,1.048906881485839e-08,4.8276390076995513e-08
246,1.0489014814323294e-08,4.827795192259291e-08
247,1.0488879801469576e-08,4.827922520477684e-08
248,1.0488686211093825e-08,4.8280276252356164e-08
249,1.0488453181422092e-08,4.8281162076878245e-08
250,1.048819743891978e-08,4.8281930367440715e-08
251,1.0487933631509589e-08,4.828262084772529e-08
252,1.0487675585532163e-08,4.828326566831582e-08
253,1.0487435597439757e-08,4.828389020378523e-08
254,1.0487226341958084e-08,4.828451408398544e-08
255,1.0487060332565913e-08,4.828515143831056e-08
256,1.0486949915653121e-08,4.828581124660443e-08
257,1.0486907980841733e-08,4.828649675682406e-08
258,1.048694706129154e-08,4.828720613850877e-08
259,1.048707833683342e-08,4.8287931678718795e-08
260,1.0487311311475673e-08,4.8288658871910404e-08
261,1.0487651945116207e-08,4.828936926703587e-08
262,1.048810159256232e-08,4.8290038122215224e-08
263,1.0488656493482798e-08,4.829063670292758e-08
264,1.0489306343280568e-08,4.8291134676616584e-08
265,1.0490034273945074e-08,4.829150189557289e-08
266,1.0490818193370258e-08,4.829171225951923e-08
267,1.049163098673925e-08,4.829174537441606e-08
268,1.0492443566670233e-08,4.829159012648929e-08
269,1.0493226425380612e-08,4.829124615295496e-08
270,1.0493952498359424e-08,4.829072549205864e-08
271,1.0494598923186796e-08,4.829005154959531e-08
272,1.0495148787500442e-08,4.828925878477938e-08
273,1.0495592014599638e-08,4.8288389580615936e-08
274,1.0495924789271255e-08,4.828749359262694e-08
275,1.0496150067432525e-08,4.8286621824939055e-08
276,1.0496275672644343e-08,4.828582700578554e-08
277,1.0496313401283178e-08,4.828515723864284e-08
278,1.0496277865751693e-08,4.828465623579034e-08
279,1.0496185535820535e-08,4.8284358690627995e-08
280,1.0496052982255994e-08,4.82842893468314e-08
281,1.0495896874105902e-08,4.828446091028417e-08
282,1.0495733098839159e-08,4.82848726618843e-08
283,1.0495576604576245e-08,4.82855113181941e-08
284,1.0495440072236752e-08,4.8286349492380466e-08
285,1.0495335411795773e-08,4.8287348698465915e-08
286,1.049527178579109e-08,4.82884594341984e-08
287,1.049525708829487e-08,4.8289625611154435e-08
288,1.0495296348679593e-08,4.829078781310696e-08
289,1.0495393003023542e-08,4.8291887588420984e-08
290,1.049554771535132e-08,4.829287027998757e-08
291,1.0495759345420939e-08,4.8293690723599563e-08
292,1.049602425305947e-08,4.829431450015129e-08
293,1.0496336722690577e-08,4.829472072942184e-08
294,1.0496689540207969e-08,4.8294903557927436e-08
295,1.049707335032638e-08,4.829487031298435e-08
296,1.0497478276554857e-08,4.8294641680710674e-08
297,1.0497893258457266e-08,4.829424858784486e-08
298,1.0498307180852236e-08,4.829372864135194e-08
299,1.049870954422148e-08,4.829312377506377e-08
300,1.0499090917777405e-08,4.829247625491602e-08
301,1.0499442847784094e-08,4.8291825423835395e-08
302,1.0499758922627996e-08,4.8291205296736494e-08
303,1.0500034706946076e-08,4.8290643461075345e-08
304,1.0500268020261646e-08,4.829016001549114e-08
305,1.0500458180003107e-08,4.828976716523274e-08
306,1.0500606548914495e-08,4.8289469663489534e-08
307,1.0500715438210766e-08,4.828926746444064e-08
308,1.0500789079454575e-08,4.828915502922229e-08
309,1.050083109171176e-08,4.828912358853777e-08
310,1.050084645259656e-08,4.828916321113266e-08
311,1.050083971232951e-08,4.828926190726269e-08
312,1.0500815424082e-08,4.828940904668167e-08
313,1.0500777525831364e-08,4.828959327242779e-08
314,1.0500729753212491e-08,4.828980544299121e-08
315,1.0500675412973296e-08,4.829003731365318e-08
316,1.0500617117335215e-08,4.829028196948584e-08
317,1.0500557076990526e-08,4.8290534176856134e-08
318,1.0500497116305539e-08,4.829078941886242e-08
319,1.0500438588030025e-08,4.82910445771195e-08
320,1.0500382492788702e-08,4.8291297961455965e-08
321,1.0500329688748e-08,4.8291548461780824e-08
322,1.050028059942229e-08,4.829179531524316e-08
323,1.0500235276704101e-08,4.82920382675098e-08
324,1.0500194060359838e-08,4.829227812625426e-08
325,1.0500157027696083e-08,4.8292515724029915e-08
326,1.0500123930049373e-08,4.829275188008618e-08
327,1.0500094653496728e-08,4.8292988300664665e-08
328,1.0500068944458668e-08,4.829322631882643e-08
329,1.0500046649915309e-08,4.829346726633648e-08
330,1.0500027140908403e-08,4.82937134204269e-08
331,1.0500009963777416e-08,4.829396652152378e-08
332,1.0499995041844296e-08,4.8294228405702446e-08
333,1.0499981504381507e-08,4.8294501693624825e-08
334,1.0499968997080236e-08,4.829478803304928e-08
335,1.0499956714511358e-08,4.829508931535595e-08
336,1.0499943369698197e-08,4.82954083066747e-08
337,1.0499928240376105e-08,4.829574668624819e-08
338,1.0499909872802198e-08,4.8296105981516436e-08
339,1.0499885962274122e-08,4.829648653540349e-08
340,1.0499854135056723e-08,4.829688893489391e-08
341,1.0499810596910188e-08,4.829731067016345e-08
342,1.049975034476557e-08,4.8297746742199284e-08
343,1.0499666184355145e-08,4.829818719722333e-08
344,1.0499548160835405e-08,4.829861439739326e-08
345,1.0499380962363685e-08,4.8299000063192074e-08
346,1.0499144245626293e-08,4.829929633768508e-08
347,1.0498806998361924e-08,4.829942836068535e-08
348,1.0498324688612567e-08,4.829927821721312e-08
349,1.0497632150073788e-08,4.829866139579957e-08
350,1.0496635432958197e-08,4.829729344836302e-08
351,1.0495200025076961e-08,4.82947441379817e-08
352,1.0493140030707765e-08,4.829037546568805e-08
353,1.0490210629973135e-08,4.8283278750427475e-08
354,1.0486120713927588e-08,4.827224435983663e-08
355,1.0480594310275659e-08,4.825585253035841e-08
356,1.0473526456984072e-08,4.8232849932676694e-08
357,1.046527631760554e-08,4.820303703707999e-08
358,1.0457048467770826e-08,4.816869666849088e-08
359,1.0451062051391504e-08,4.8135890344565485e-08
360,1.0449919124094454e-08,4.8113708641601043e-08
361,1.045486352956327e-08,4.8109557309406134e-08
362,1.046401674796025e-08,4.8122366589539216e-08
363,1.0472836330810267e-08,4.814087060833134e-08
364,1.0477173787126963e-08,4.815114696855948e-08
365,1.047594187833427e-08,4.814635277829015e-08
366,1.0470874813235746e-08,4.8128942853926864e-08
367,1.0464490672735837e-08,4.810577019655489e-08
368,1.0458569458118755e-08,4.808286530550905e-08
369,1.0453853250412944e-08,4.806345705673556e-08
370,1.0450393817483133e-08,4.80484124815681e-08
371,1.0447953248433078e-08,4.803732960750861e-08
372,1.0446244424876709e-08,4.802937183974531e-08
373,1.0445028629137627e-08,4.80237002756148e-08
374,1.0444135510384402e-08,4.801963383120168e-08
375,1.0443452641718977e-08,4.8016670402909836e-08
376,1.0442908584576353e-08,4.8014459276864637e-08
377,1.0442459794971585e-08,4.801276341762289e-08
378,1.0442079343117854e-08,4.801142372517445e-08
379,1.044175037537899e-08,4.80103353597676e-08
380,1.0441463231668234e-08,4.800942954330538e-08
381,1.044121042240506e-08,4.8008661464161784e-08
382,1.0440987549955226e-08,4.800800087430047e-08
383,1.0440791405399579e-08,4.800742732687838e-08
384,1.0440619079495007e-08,4.800692877726484e-08
385,1.044046843335502e-08,4.800649622781724e-08
386,1.0440337545121493e-08,4.8006123563363945e-08
387,1.0440224810798039e-08,4.800580744973559e-08
388,1.0440128055002391e-08,4.800554500545358e-08
389,1.0440046443971756e-08,4.800533445562724e-08
390,1.0439978186211239e-08,4.800517350544575e-08
391,1.0439921586812026e-08,4.800506033325047e-08
392,1.0439875148245807e-08,4.800499226462238e-08
393,1.0439837980708385e-08,4.800496715609333e-08
394,1.0439808238928878e-08,4.8004981763413996e-08
395,1.0439784924447444e-08,4.800503265461054e-08
396,1.0439766795806293e-08,4.800511534321709e-08
397,1.043975292863356e-08,4.800522597384311e-08
398,1.0439742475051942e-08,4.8005359029808893e-08
399,1.0439734666373003e-08,4.8005509795806286e-08
400,1.0439728984644508e-08,4.800567306972552e-08
401,1.043972499519322e-08,4.800584372893818e-08
402,1.0439722321749553e-08,4.800601567511165e-08
403,1.0439720316437427e-08,4.800618453800677e-08
404,1.043971936586672e-08,4.8006344948281075e-08
405,1.0439719032366665e-08,4.80064932642604e-08
406,1.043971915770904e-08,4.8006624599407425e-08
407,1.0439719910114848e-08,4.800673492876203e-08
408,1.0439720959567926e-08,4.800681973985828e-08
409,1.0439722082678666e-08,4.800687509043858e-08
410,1.0439723143353853e-08,4.8006896123916276e-08
411,1.0439724154388254e-08,4.800687738416435e-08
412,1.043972498900112e-08,4.800681326730669e-08
413,1.0439724875332365e-08,4.800669408530217e-08
414,1.0439723808689091e-08,4.800651054893584e-08
415,1.0439721616211465e-08,4.800624907169879e-08
416,1.0439717869502199e-08,4.8005891013500416e-08
417,1.0439713107732717e-08,4.8005413704098375e-08
418,1.043970754458961e-08,4.8004785025674395e-08
419,1.0439701974837922e-08,4.800396162375658e-08
420,1.0439697995948646e-08,4.800288401870714e-08
421,1.0439698165756227e-08,4.800146815752427e-08
422,1.0439706137361775e-08,4.799959576474945e-08
423,1.04397267910163e-08,4.7997094371106105e-08
424,1.0439766084355708e-08,4.799371132387699e-08
425,1.0439829144609804e-08,4.798906785842692e-08
426,1.0439917116651852e-08,4.798259432688923e-08
427,1.0440018554981693e-08,4.797342979939775e-08
428,1.0440093165109806e-08,4.796028646127105e-08
429,1.0440042397817239e-08,4.794129414222206e-08
430,1.0439665469583195e-08,4.791391324685616e-08
431,1.0438613069490428e-08,4.7875151528868673e-08
432,1.0436396033258987e-08,4.7822582729941717e-08
433,1.0432574454950331e-08,4.775684881299217e-08
434,1.0427292410763003e-08,4.768562445782685e-08
435,1.0422042919394438e-08,4.762618782772665e-08
436,1.0419759581301863e-08,4.7599766427305154e-08
437,1.042290607063201e-08,4.7614261376541614e-08
438,1.0430389294144499e-08,4.764990063392513e-08
439,1.043728771020633e-08,4.7670844404957764e-08
440,1.043879342139366e-08,4.765466553622291e-08
441,1.0433692587192297e-08,4.760502869634798e-08
442,1.0423906509888987e-08,4.753944864060183e-08
443,1.0412110180121478e-08,4.7473526060728265e-08
444,1.0400203185204704e-08,4.741517262867116e-08
445,1.0389080767849528e-08,4.73662467602943e-08
446,1.0378988755054704e-08,4.7325768348682206e-08
447,1.0369920494087011e-08,4.7292103294277597e-08
448,1.036188936972408e-08,4.7263920635534465e-08
449,1.0355072525850038e-08,4.724037169004436e-08
450,1.0349829512710987e-08,4.722087207419648e-08
451,1.0346571530319039e-08,4.7204773115409174e-08
452,1.0345483326211467e-08,4.7191200287532414e-08
453,1.0346236411263943e-08,4.717931927998696e-08
454,1.0347951523116661e-08,4.7168921504323074e-08
455,1.0349569974970474e-08,4.716077420727876e-08
456,1.0350396130694594e-08,4.715619287519668e-08
457,1.0350367221326554e-08,4.715609074565774e-08
458,1.0349874985174879e-08,4.7160322665730915e-08
459,1.034939200197968e-08,4.716778407401289e-08
460,1.0349216348409149e-08,4.7176987669978384e-08
461,1.0349429133781646e-08,4.7186608585575984e-08
462,1.0349968079985619e-08,4.719573979618004e-08
463,1.035071716581098e-08,4.720389803290328e-08
464,1.0351565530347838e-08,4.721091452732929e-08
465,1.0352430203048489e-08,4.721680779958741e-08
466,1.0353258071977099e-08,4.72216860336876e-08
467,1.0354021061146158e-08,4.722569037476088e-08
468,1.0354707373108979e-08,4.7228960812032255e-08
469,1.0355314691155616e-08,4.723162014440732e-08
470,1.0355846607912642e-08,4.7233772797948266e-08
471,1.0356308866563323e-08,4.72355036873466e-08
472,1.0356707912457e-08,4.7236880456138356e-08
473,1.0357049806372375e-08,4.723795596717067e-08
474,1.0357339809620248e-08,4.723877312625152e-08
475,1.0357582449032319e-08,4.7239363939349894e-08
476,1.0357781196084905e-08,4.72397544773624e-08
477,1.0357938993745518e-08,4.723996520582085e-08
478,1.0358058448531523e-08,4.724001309813532e-08
479,1.0358140844754754e-08,4.723990990672692e-08
480,1.0358187174953513e-08,4.7239665454778515e-08
481,1.0358198439893438e-08,4.723928711101005e-08
482,1.0358175321182898e-08,4.723877963395408e-08
483,1.03581184718462e-08,4.723814561816377e-08
484,1.0358028663865704e-08,4.723738697288121e-08
485,1.0357905994755467e-08,4.723650032582822e-08
486,1.0357751449856759e-08,4.723548225806479e-08
487,1.0357565726607209e-08,4.723432531075924e-08
488,1.0357350375183593e-08,4.723302005454656e-08
489,1.0357106703172104e-08,4.7231552688295636e-08
490,1.0356837178852538e-08,4.7229906296817454e-08
491,1.035654506557085e-08,4.722805982777356e-08
492,1.0356235100408735e-08,4.722598717941831e-08
493,1.0355913567803623e-08,4.7223658713625996e-08
494,1.035558900560773e-08,4.722103915396311e-08
495,1.035527311302506e-08,4.721809010570403e-08
496,1.0354982624042723e-08,4.721477264760346e-08
497,1.0354738686444851e-08,4.721105191610736e-08
498,1.035457054467013e-08,4.720690762961668e-08
499,1.0354515118110233e-08,4.720235164368181e-08
500,1.0354620484021394e-08,4.7197456946152943e-08
501,1.0354944401984323e-08,4.719239154893421e-08
502,1.035555411119881e-08,4.7187466778887413e-08
503,1.0356520007619504e-08,4.7183167399761974e-08
504,1.035790429047359e-08,4.718015507538674e-08
505,1.0359740698525537e-08,4.717918722750373e-08
506,1.036200785248287e-08,4.7180931642531254e-08
507,1.0364603743116824e-08,4.718568798870623e-08
508,1.0367335810232033e-08,4.7193122859600524e-08
509,1.0369942751226377e-08,4.720217937035643e-08
510,1.0372153574967517e-08,4.7211299972198474e-08
511,1.0373763404916419e-08,4.721890640410826e-08
512,1.0374693706062855e-08,4.722391571924753e-08
513,1.0375004401025032e-08,4.722601426500713e-08
514,1.0374858375066305e-08,4.722559549721235e-08
515,1.0374458172685424e-08,4.722345672331325e-08
516,1.0373992102368524e-08,4.7220470490890275e-08
517,1.0373598187470563e-08,4.7217349226255736e-08
518,1.0373360039637058e-08,4.721456768643471e-08
519,1.0373311150102286e-08,4.721236521018316e-08
520,1.0373450804785939e-08,4.721081440096196e-08
521,1.0373758468239873e-08,4.72098871884733e-08
522,1.0374203443299498e-08,4.72095052578607e-08
523,1.037475143667457e-08,4.7209576131493985e-08
524,1.0375368797423811e-08,4.721001601634598e-08
525,1.0376023748020787e-08,4.72107565643766e-08
526,1.0376686235274378e-08,4.7211750913275535e-08
527,1.0377328137524527e-08,4.721297570060599e-08
528,1.037792227284802e-08,4.7214428860043485e-08
529,1.0378442757995108e-08,4.721613472583086e-08
530,1.0378863335083763e-08,4.7218139884709794e-08
531,1.0379159475941807e-08,4.7220517352132836e-08
532,1.0379309521897449e-08,4.722336884549377e-08
533,1.0379295763925535e-08,4.7226820408158726e-08
534,1.0379111252630717e-08,4.723102206175196e-08
535,1.037876582547555e-08,4.723613722739644e-08
536,1.0378295923022273e-08,4.724231676841774e-08
537,1.0377776941985218e-08,4.724966018126796e-08
538,1.0377332847800964e-08,4.725815009872857e-08
539,1.0377132798953415e-08,4.726757279211205e-08
540,1.037736188409637e-08,4.727744466533274e-08
541,1.037815508672892e-08,4.7287001146704335e-08
542,1.0379500183450955e-08,4.729532405203606e-08
543,1.0381164527325268e-08,4.730162632049595e-08
544,1.0382714404487252e-08,4.730560944959172e-08
545,1.0383678572310204e-08,4.730767342788898e-08
546,1.038378167151276e-08,4.730878028108e-08
547,1.038308440684138e-08,4.7309999612410275e-08
548,1.03819279307125e-08,4.731204455859204e-08
549,1.0380735900194044e-08,4.7315082120045986e-08
550,1.0379828978946273e-08,4.73188458174808e-08
551,1.0379347903263317e-08,4.732289490768889e-08
552,1.0379280067939253e-08,4.7326823056724735e-08
553,1.03795313720651e-08,4.733036476633539e-08
554,1.0379986602477876e-08,4.733340261723263e-08
555,1.0380546881185946e-08,4.733593378398328e-08
556,1.038114236757533e-08,4.733802813905095e-08
557,1.0381732920902896e-08,4.7339793155709864e-08
558,1.0382301227360623e-08,4.7341346770502685e-08
559,1.0382848631209883e-08,4.734280172059761e-08
560,1.0383387358406469e-08,4.7344253774438996e-08
561,1.0383939085704922e-08,4.734577350247257e-08
562,1.0384530337835753e-08,4.734739700098905e-08
563,1.038519138479621e-08,4.734911195228442e-08
564,1.0385953391157315e-08,4.735085395051451e-08
565,1.0386846516492024e-08,4.73524992117047e-08
566,1.0387897266447353e-08,4.735385624779239e-08
567,1.0389129285162163e-08,4.7354685904475914e-08
568,1.0390561145706886e-08,4.7354699873509254e-08
569,1.0392213050938918e-08,4.735360143130312e-08
570,1.0394113666372901e-08,4.735111411695796e-08
571,1.0396315413230256e-08,4.734704144932786e-08
572,1.0398919581976249e-08,4.734138190949529e-08
573,1.0402111576153386e-08,4.733452689307875e-08
574,1.040621428987285e-08,4.732768065532118e-08
575,1.041175803096827e-08,4.7323647138003476e-08
576,1.0419558394488788e-08,4.732811425977265e-08
577,1.043075677286221e-08,4.735118047668727e-08
578,1.0446697964448635e-08,4.740735434277389e-08
579,1.0468430714468808e-08,4.750928941732509e-08
580,1.0495745812724377e-08,4.764978531448653e-08
581,1.0526411323736796e-08,4.778207868547582e-08
582,1.0557085703071079e-08,4.7840284991457605e-08
583,1.0585882060906766e-08,4.781201544916676e-08
584,1.0613384665945522e-08,4.7759428622299776e-08
585,1.0640218221380964e-08,4.77396105792305e-08
586,1.0665123653236177e-08,4.775558227938963e-08
587,1.068623626809662e-08,4.7785298515118114e-08
588,1.0702694537109948e-08,4.781287830666756e-08
589,1.0714767950305372e-08,4.783331102715139e-08
590,1.0723285279863897e-08,4.784710171109092e-08
591,1.0729153816550523e-08,4.7856141653578004e-08
592,1.0733143007321182e-08,4.786211296803469e-08
593,1.0735833055310574e-08,4.786617554746413e-08
594,1.0737636930068877e-08,4.786904999209151e-08
595,1.073883913491881e-08,4.787117004753513e-08
596,1.0739633766722858e-08,4.787279602814168e-08
597,1.074015220737871e-08,4.787408646077631e-08
598,1.0740482594497918e-08,4.7875137334768945e-08
599,1.0740685100988778e-08,4.787601244266525e-08
600,1.074079962351665e-08,4.787675199084047e-08
601,1.074085395531241e-08,4.787738486420757e-08
602,1.0740865778420969e-08,4.787793107453567e-08
603,1.0740847249617227e-08,4.787840437626788e-08
604,1.074080624251174e-08,4.787881495300595e-08
605,1.074074778091305e-08,4.7879171581816555e-08
606,1.0740674360620848e-08,4.7879477482718834e-08
607,1.0740587938132627e-08,4.787973786701433e-08
608,1.0740489059284055e-08,4.787995217057068e-08
609,1.074037799337149e-08,4.7880122576108065e-08
610,1.0740254729383559e-08,4.7880246701997794e-08
611,1.0740119484225231e-08,4.7880323469058176e-08
612,1.0739972609770939e-08,4.7880349880106114e-08
613,1.0739814403443972e-08,4.7880322579870477e-08
614,1.0739645782719522e-08,4.7880239832651396e-08
615,1.0739468420511826e-08,4.788009867357219e-08
616,1.0739283180704505e-08,4.787989875013925e-08
617,1.0739092341637889e-08,4.7879639473591305e-08
618,1.0738897672911441e-08,4.787932316879322e-08
619,1.073870096867656e-08,4.787895321123604e-08
620,1.0738504241937379e-08,4.787853465965663e-08
621,1.0738309327882608e-08,4.7878074368910064e-08
622,1.0738117259831343e-08,4.78775804286618e-08
623,1.073792979841929e-08,4.78770610504342e-08
624,1.0737747312399742e-08,4.787652532736856e-08
625,1.0737570343261068e-08,4.787598120276279e-08
626,1.0737399114691567e-08,4.787543757822855e-08
627,1.0737233145875521e-08,4.787490023804852e-08
628,1.0737071643149511e-08,4.7874374935158e-08
629,1.0736913717014175e-08,4.787386459607354e-08
630,1.073675837486771e-08,4.78733709855823e-08
631,1.0736603664041608e-08,4.7872894599188586e-08
632,1.0736448401802413e-08,4.7872432751460214e-08
633,1.0736290400782282e-08,4.787198177735465e-08
634,1.0736127273763586e-08,4.7871535616364654e-08
635,1.0735957323433478e-08,4.7871087208161355e-08
636,1.0735777815358227e-08,4.787062596983596e-08
637,1.0735585833356892e-08,4.7870141044744303e-08
638,1.0735379080592948e-08,4.7869617682167644e-08
639,1.0735154308604357e-08,4.78690396082022e-08
640,1.07349084517395e-08,4.7868387563913776e-08
641,1.073463881703868e-08,4.786763919584667e-08
642,1.0734342540895563e-08,4.7866768552600066e-08
643,1.0734016772374433e-08,4.786574762264039e-08
644,1.0733660101637741e-08,4.7864544933312384e-08
645,1.0733272100890687e-08,4.786312761007169e-08
646,1.0732854279645667e-08,4.786146338593824e-08
647,1.0732411699511032e-08,4.785952065916159e-08
648,1.0731953432126418e-08,4.785727462974593e-08
649,1.0731494201697718e-08,4.785470956199894e-08
650,1.0731056992675276e-08,4.785182312235103e-08
651,1.0730673056917651e-08,4.784863386012665e-08
652,1.0730384421539205e-08,4.7845182509694785e-08
653,1.0730244022352128e-08,4.784153679048556e-08
654,1.073031487155498e-08,4.7837790325924455e-08
655,1.073066881770554e-08,4.7834060522216236e-08
656,1.0731383502627415e-08,4.7830483932649506e-08
657,1.0732538606329976e-08,4.7827211654229164e-08
658,1.0734215300976083e-08,4.7824417161941135e-08
659,1.0736496554173533e-08,4.7822322906572825e-08
660,1.0739476606333303e-08,4.7821277305232274e-08
661,1.0743280107800608e-08,4.782192385689315e-08
662,1.0748102232132783e-08,4.782556927639173e-08
663,1.0754282807250278e-08,4.7834941374431175e-08
664,1.0762449389866515e-08,4.785573763026537e-08
665,1.077378575338601e-08,4.789956380789806e-08
666,1.0790481208426724e-08,4.7988548632848645e-08
667,1.0816202182206557e-08,4.8158530471285046e-08
668,1.0855431297862283e-08,4.84452036939344e-08
669,1.0908508194043245e-08,4.881922256163842e-08
670,1.096210882973704e-08,4.909307160018757e-08
671,1.0995613750065468e-08,4.905645896788355e-08
672,1.1017092354570753e-08,4.8883375961322016e-08
673,1.1056174866372477e-08,4.894053476476728e-08
674,1.111316345355635e-08,4.922951133489818e-08
675,1.1167805430742136e-08,4.954532620126185e-08
676,1.120877402315285e-08,4.977971040613865e-08
677,1.1235972993980608e-08,4.9927769327595615e-08
678,1.125316903100961e-08,5.0015914485443365e-08
679,1.1263950233596419e-08,5.00680746808259e-08
680,1.127080124096127e-08,5.0099638160338555e-08
681,1.1275262638686706e-08,5.011944753619858e-08
682,1.1278255381295521e-08,5.013240974345175e-08
683,1.1280325691165827e-08,5.0141249876999036e-08
684,1.128180295380749e-08,5.01475107723293e-08
685,1.1282888411113102e-08,5.015209063740849e-08
686,1.1283708425256253e-08,5.015553010276707e-08
687,1.1284344305291709e-08,5.015816505853263e-08
688,1.1284850220560825e-08,5.016021184807302e-08
689,1.1285262593841252e-08,5.016181286020887e-08
690,1.1285607150562722e-08,5.01630647721345e-08
691,1.1285902772903048e-08,5.0164034448443485e-08
692,1.1286163290728412e-08,5.0164770149213045e-08
693,1.1286400218768958e-08,5.0165306203198914e-08
694,1.1286623101772707e-08,5.016566933562853e-08
695,1.1286840717756718e-08,5.0165881938709215e-08
696,1.1287061834323277e-08,5.016596410001301e-08
697,1.1287294733888557e-08,5.0165938883290934e-08
698,1.1287549285174543e-08,5.016583251277833e-08
699,1.128783560385224e-08,5.0165679723483875e-08
700,1.1288164746344218e-08,5.016552432767202e-08
701,1.1288547820463602e-08,5.0165421307642656e-08
702,1.1288995818983538e-08,5.016543750786924e-08
703,1.1289518107268233e-08,5.016564933359796e-08
704,1.1290121226645618e-08,5.0166136903880655e-08
705,1.1290806741773707e-08,5.016697640173419e-08
706,1.1291569797904687e-08,5.016822617802814e-08
707,1.1292398234122908e-08,5.0169916790300876e-08
708,1.1293271084095268e-08,5.01720362509059e-08
709,1.1294161644215393e-08,5.017452540555283e-08
710,1.1295038261823274e-08,5.0177279410808074e-08
711,1.129586992750834e-08,5.018015655446466e-08
712,1.1296628527719847e-08,5.0182998082879844e-08
713,1.1297294027705393e-08,5.018564945450352e-08
714,1.1297855268169853e-08,5.018797882877797e-08
715,1.1298310867300958e-08,5.0189892915533944e-08
716,1.1298668571202352e-08,5.019134212807069e-08
717,1.129894133018581e-08,5.019231684073607e-08
718,1.1299146561001448e-08,5.0192840706750004e-08
719,1.1299302307516216e-08,5.0192959290327354e-08
720,1.129942585461127e-08,5.019272911487576e-08
721,1.1299532631273735e-08,5.01922092347751e-08
722,1.1299635971525068e-08,5.019145502746466e-08
723,1.1299746635055644e-08,5.0190514997121256e-08
724,1.1299872688633838e-08,5.018942868189798e-08
725,1.1300021157439205e-08,5.018822711428555e-08
726,1.13001970725501e-08,5.018693331870037e-08
727,1.1300404161580855e-08,5.0185563372150066e-08
728,1.1300645260803343e-08,5.018412778836561e-08
729,1.1300922130867781e-08,5.018263335268784e-08
730,1.1301235155012224e-08,5.0181083502321e-08
731,1.1301583967300765e-08,5.0179479141129876e-08
732,1.130196761950314e-08,5.0177821488086676e-08
733,1.1302382433690784e-08,5.017611038592299e-08
734,1.130282481143605e-08,5.0174347334731894e-08
735,1.1303289227995635e-08,5.017253607801158e-08
736,1.1303770184995936e-08,5.017068277608753e-08
737,1.1304260786775104e-08,5.01687978094462e-08
738,1.1304754786118497e-08,5.016689601894892e-08
739,1.1305245920922098e-08,5.016499743926529e-08
740,1.1305728457224351e-08,5.0163126925304295e-08
741,1.1306197571195947e-08,5.016131095371615e-08
742,1.130664970529447e-08,5.015958156241183e-08
743,1.1307081950153806e-08,5.015797047886473e-08
744,1.1307492731409947e-08,5.015651100836515e-08
745,1.1307880992924374e-08,5.0155234132501784e-08
746,1.1308246593765614e-08,5.015416929533097e-08
747,1.1308589739436144e-08,5.0153342451231824e-08
748,1.1308911089021495e-08,5.0152778533496325e-08
749,1.1309212365835853e-08,5.015249978299864e-08
750,1.1309494873468841e-08,5.015252873756563e-08
751,1.130976039505588e-08,5.015288757208422e-08
752,1.1310010829581924e-08,5.0153600253769726e-08
753,1.1310247369916266e-08,5.015468982824435e-08
754,1.1310469741361281e-08,5.0156175643231125e-08
755,1.1310675480067439e-08,5.015806905075716e-08
756,1.131085999571901e-08,5.01603638723399e-08
757,1.1311014238069033e-08,5.016302135449429e-08
758,1.1311125583047836e-08,5.016595486530791e-08
759,1.1311177821843448e-08,5.016900923691682e-08
760,1.131115294348939e-08,5.017194056949631e-08
761,1.1311035702716614e-08,5.0174406120975595e-08
762,1.1310820120625831e-08,5.017597452652724e-08
763,1.1310518846827712e-08,5.017616844933873e-08
764,1.1310172893959608e-08,5.01745505913225e-08
765,1.1309856480095904e-08,5.0170843733588256e-08
766,1.1309675212613309e-08,5.016506583191424e-08
767,1.1309750691736912e-08,5.0157619701638365e-08
768,1.1310193720230494e-08,5.0149283470670985e-08
769,1.1311073568315776e-08,5.014108068298337e-08
770,1.1312394863125459e-08,5.013404866632741e-08
771,1.131409295079289e-08,5.012899671129298e-08
772,1.1316049350894057e-08,5.012634235067512e-08
773,1.131812119942849e-08,5.012608230304846e-08
774,1.1320170408974621e-08,5.0127884581559924e-08
775,1.1322085361779011e-08,5.013123567091602e-08
776,1.132378856022648e-08,5.013558906602438e-08
777,1.1325234092233044e-08,5.014046489686238e-08
778,1.1326399129840626e-08,5.0145499561042404e-08
779,1.132727265201252e-08,5.015044559847116e-08
780,1.1327844098466816e-08,5.0155147872060486e-08
781,1.1328094430055425e-08,5.0159507970391165e-08
782,1.132798788237663e-08,5.016344497856754e-08
783,1.1327463055537254e-08,5.016685073970552e-08
784,1.1326425993199796e-08,5.016954850876351e-08
785,1.1324744272989304e-08,5.0171244108322396e-08
786,1.1322246985082795e-08,5.0171472142138135e-08
787,1.1318742300132856e-08,5.0169561051223207e-08
788,1.131407640277594e-08,5.016464039774946e-08
789,1.1308266573164411e-08,5.01558017297376e-08
790,1.1301745390483945e-08,5.0142533835596223e-08
791,1.12956863852682e-08,5.012554040872921e-08
792,1.1292180814860488e-08,5.010766933874624e-08
793,1.129376277939597e-08,5.0093919968747164e-08
794,1.1301858706627352e-08,5.008902818673805e-08
795,1.1314897155787841e-08,5.0092989854857424e-08
796,1.1328248132211646e-08,5.009890700459949e-08
797,1.1337059523737911e-08,5.009745188167884e-08
798,1.1339449822031192e-08,5.008429614923066e-08
799,1.1336864059400853e-08,5.0062366306426874e-08
800,1.133203201826314e-08,5.003787836652302e-08
801,1.132709743863967e-08,5.001582546149676e-08
802,1.1323081197802543e-08,4.999842396053687e-08
803,1.1320187746744651e-08,4.998577959924455e-08
804,1.1318246464098833e-08,4.9977024373351416e-08
805,1.1316996426582136e-08,4.997109908802261e-08
806,1.1316208049264509e-08,4.996709793402389e-08
807,1.1315713374960017e-08,4.9964353381030194e-08
808,1.1315400924738993e-08,4.9962411803597114e-08
809,1.1315200014996371e-08,4.9960979441691163e-08
810,1.1315067112332716e-08,4.995987010079996e-08
811,1.1314975475364488e-08,4.995896884824791e-08
812,1.1314909638861701e-08,4.995820513988992e-08
813,1.1314859470488934e-08,4.9957535357092696e-08
814,1.1314819403391283e-08,4.995693352756675e-08
815,1.1314785966963904e-08,4.995638347127016e-08
816,1.1314756624684783e-08,4.9955874204620105e-08
817,1.1314730295814427e-08,4.995539990759934e-08
818,1.1314705885391032e-08,4.9954954914530467e-08
819,1.131468295178349e-08,4.995453665451018e-08
820,1.1314661054981984e-08,4.995414208245577e-08
821,1.1314640013616348e-08,4.9953769312221997e-08
822,1.1314619466142505e-08,4.995341662961198e-08
823,1.1314599646488778e-08,4.9953082345986036e-08
824,1.1314580246558917e-08,4.995276541101009e-08
825,1.1314561245550603e-08,4.9952464734025516e-08
826,1.1314542700182654e-08,4.9952179154701995e-08
827,1.1314524984795871e-08,4.99519081055795e-08
828,1.1314507612288189e-08,4.995165140182635e-08
829,1.1314490881927558e-08,4.9951408087321625e-08
830,1.1314474781626268e-08,4.9951177322430445e-08
831,1.1314459314121084e-08,4.995095879003133e-08
832,1.131444477712618e-08,4.9950752842810245e-08
833,1.1314430997799236e-08,4.995055792259539e-08
834,1.1314418143996369e-08,4.9950375093173887e-08
835,1.131440621582528e-08,4.995020229550733e-08
836,1.131439534964925e-08,4.9950038550489015e-08
837,1.1314385513123141e-08,4.994988260592332e-08
838,1.1314376471752494e-08,4.994973210886408e-08
839,1.1314368563754102e-08,4.994958440743038e-08
840,1.131436154509044e-08,4.994943645250214e-08
841,1.131435522531323e-08,4.994928338054676e-08
842,1.1314349700956717e-08,4.994911935321015e-08
843,1.1314344375233485e-08,4.994893747576431e-08
844,1.1314339141381275e-08,4.994872846218867e-08
845,1.1314333511211446e-08,4.994848211745435e-08
846,1.1314326806123934e-08,4.994818227499477e-08
847,1.1314318253859335e-08,4.994781231722725e-08
848,1.1314306627500185e-08,4.9947348365649435e-08
849,1.1314290101318724e-08,4.9946761959405067e-08
850,1.131426646258805e-08,4.994601340203468e-08
851,1.1314232382773316e-08,4.994505494934693e-08
852,1.1314183325701756e-08,4.9943821218098576e-08
853,1.1314111984318006e-08,4.9942227599468544e-08
854,1.1314008513148068e-08,4.994016136565833e-08
855,1.1313857887990516e-08,4.993747475001357e-08
856,1.1313638867446766e-08,4.9933974503292896e-08
857,1.1313320288767357e-08,4.992941396316298e-08
858,1.131285992918752e-08,4.992349361432363e-08
859,1.1312202470030996e-08,4.9915884579131154e-08
860,1.1311285321707363e-08,4.990629319143619e-08
861,1.1310057571166248e-08,4.98946218319757e-08
862,1.1308522784801038e-08,4.988125076972397e-08
863,1.130681713903905e-08,4.98674368132448e-08
864,1.1305304890600402e-08,4.9855655749084425e-08
865,1.1304620007911831e-08,4.984942599887035e-08
866,1.130551841304742e-08,4.985202596310535e-08
867,1.1308452966268178e-08,4.986412311052671e-08
868,1.1313069277594183e-08,4.988188217541158e-08
869,1.1318120647243924e-08,4.989795187548742e-08
870,1.1322080975027525e-08,4.990553858665881e-08
871,1.1323998777063333e-08,4.990224497455857e-08
872,1.1323861092826316e-08,4.989043682636159e-08
873,1.1322303039292364e-08,4.987467419656323e-08
874,1.1320100888152878e-08,4.985900497295273e-08
875,1.1317842364870465e-08,4.9845777844717384e-08
876,1.1315847429910508e-08,4.983576830802239e-08
877,1.1314229271999102e-08,4.982879815100017e-08
878,1.1312982059707676e-08,4.9824291644349054e-08
879,1.1312049516745092e-08,4.9821610651643055e-08
880,1.1311363770687399e-08,4.982020341803452e-08
881,1.1310862646993345e-08,4.981964540088604e-08
882,1.1310495960970888e-08,4.98196322971123e-08
883,1.1310225033295603e-08,4.981995341772735e-08
884,1.131002207354522e-08,4.982046798817408e-08
885,1.130986669519975e-08,4.9821083833730186e-08
886,1.1309744339739248e-08,4.982174201259473e-08
887,1.1309645159673955e-08,4.9822405435056055e-08
888,1.1309561789973239e-08,4.982305039765026e-08
889,1.130948971401327e-08,4.982366383409051e-08
890,1.1309425861261875e-08,4.982423734025021e-08
891,1.130936837064654e-08,4.982476646043486e-08
892,1.1309316487954545e-08,4.982524914905694e-08
893,1.1309270581383808e-08,4.982568431160787e-08
894,1.1309230726391133e-08,4.982607053874716e-08
895,1.1309198743088185e-08,4.9826407893254886e-08
896,1.1309176580351551e-08,4.982669458157076e-08
897,1.1309166393322982e-08,4.982693006716372e-08
898,1.1309171066862948e-08,4.9827113357976505e-08
899,1.1309193750044498e-08,4.9827242351506396e-08
900,1.1309237739291076e-08,4.982731605738759e-08
901,1.1309306251766039e-08,4.9827333160130954e-08
902,1.1309402870868654e-08,4.982729332473377e-08
903,1.1309529686592764e-08,4.982719718185922e-08
904,1.1309689161560955e-08,4.982704674309945e-08
905,1.1309882057238272e-08,4.98268454432565e-08
906,1.1310108279348999e-08,4.9826599514350614e-08
907,1.1310366051245837e-08,4.982631665869515e-08
908,1.1310652296424e-08,4.982600735555867e-08
909,1.1310961568187824e-08,4.9825683855422094e-08
910,1.1311287463238468e-08,4.982536017789822e-08
911,1.1311622334015861e-08,4.982505151406967e-08
912,1.1311956782629465e-08,4.982477282798415e-08
913,1.131228203773017e-08,4.982453902929009e-08
914,1.1312588253662763e-08,4.982436309679729e-08


==> results/x6smm/distance_ydeflection_error_09.csv <==
Index,DistanceError,YDirectionError
0,0.0,0.0
1,3.028931618800713e-13,5.069318396845562e-13
2,5.852850741132004e-13,9.567434706309407e-13
3,8.494579619923634e-13,1.3614815364521718e-12
4,1.0973535091720831e-12,1.7301178181529623e-12
5,1.3302678301340143e-12,2.0711784013884783e-12
6,1.5497208525310514e-12,2.3914968766018295e-12
7,1.7564810036746652e-12,2.697237240844969e-12
8,1.9514239703313717e-12,2.9917849343652836e-12
9,2.1357304720067768e-12,3.279610123781359e-12
10,2.3103278290915878e-12,3.5641231704508303e-12
11,2.4761951032584025e-12,3.849836834318e-12
12,2.634844300898966e-12,4.1432822036676915e-12
13,2.787930524431837e-12,4.453338616343591e-12
14,2.9374529475821905e-12,4.791743063348343e-12
15,3.0858791237049054e-12,5.174639752869691e-12
16,3.235719077582544e-12,5.620629368282748e-12
17,3.3898507979357847e-12,6.1486614455075754e-12
18,3.55128020487234e-12,6.776682352935057e-12
19,3.722486385536943e-12,7.519432303999395e-12
20,3.9058066317983555e-12,8.386967209543596e-12
21,4.102771686003629e-12,9.380692834320772e-12
22,4.313935724482974e-12,1.0494909888124421e-11
23,4.538305646256165e-12,1.1716531803232332e-11
24,4.77397750405595e-12,1.3024499005816269e-11
25,5.0175764595745995e-12,1.4393230085185455e-11
26,5.264376882734279e-12,1.5792702845847262e-11
27,5.5090259403218775e-12,1.719127352134124e-11
28,5.745554502018816e-12,1.855454495996747e-11
29,5.968058823678193e-12,1.9852200654974596e-11
30,6.1712015717981716e-12,2.1057784939968967e-11
31,6.3507140751068174e-12,2.2150305990590276e-11
32,6.503561254296227e-12,2.3118507821850278e-11
33,6.628378300869143e-12,2.3957812066841626e-11
34,6.725583395367716e-12,2.467503013822607e-11
35,6.797285618087425e-12,2.5283739230319658e-11
36,6.847092646330412e-12,2.58081454366089e-11
37,6.8799528749553945e-12,2.6277947068817158e-11
38,6.901850924194647e-12,2.6728151266451532e-11
39,6.91997220645754e-12,2.7198715128744392e-11
40,6.94200701011362e-12,2.7729340708368342e-11
41,6.976553432298733e-12,2.8361023212039118e-11
42,7.033620296632681e-12,2.9132447114820267e-11
43,7.123581639679894e-12,3.0077223284126886e-11
44,7.259268389509715e-12,3.122491464777218e-11
45,7.455495553202399e-12,3.259985535130318e-11
46,7.7301657341079e-12,3.422315365126233e-11
47,8.10458547636395e-12,3.6112697751352324e-11
48,8.603726603119984e-12,3.828513253691064e-11
49,9.255436846192155e-12,4.075956989265751e-11
50,1.0089028196412138e-11,4.3558141410300456e-11
51,1.1133595182888501e-11,4.6711631104614415e-11
52,1.241672154005976e-11,5.0258605680058694e-11
53,1.396195910768286e-11,5.4249744425445453e-11
54,1.5787530867098226e-11,5.874830690330454e-11
55,1.7906039861870516e-11,6.382948240172127e-11
56,2.032225232477096e-11,6.958015957680776e-11
57,2.303214975658505e-11,7.609109271437116e-11
58,2.6018690180991365e-11,8.344855001123457e-11
59,2.924736358750603e-11,9.170983825075473e-11
60,3.265861461340273e-11,1.0087341413729888e-10
61,3.6159570341046235e-11,1.1083519056540995e-10
62,3.961407718608898e-11,1.2133751942497726e-10
63,4.283869544165027e-11,1.319280121841671e-10
64,4.5608438625475536e-11,1.419471686429863e-10
65,4.768207174965703e-11,1.5058463712410935e-10
66,4.8850533297315604e-11,1.5702250700494346e-10
67,4.9001582735939374e-11,1.6065830879437724e-10
68,4.8181602742207084e-11,1.6134334731368639e-10
69,4.6621709611032225e-11,1.5951706432509443e-10
70,4.4700882294549016e-11,1.5614191600855825e-10
71,4.285211054967923e-11,1.5243425235198632e-10
72,4.144722453240401e-11,1.4952403954968835e-10
73,4.0714232191047736e-11,1.4820840456203977e-10
74,4.071507844298385e-11,1.488701741183143e-10
75,4.1374196114248125e-11,1.5150751381558112e-10
76,4.253120299984929e-11,1.5581737772681645e-10
77,4.3995567556680283e-11,1.6131105475670078e-10
78,4.558965744188512e-11,1.6744585552652336e-10
79,4.717410174011925e-11,1.7373523169781166e-10
80,4.865581355862765e-11,1.798096981404481e-10
81,4.998326909022569e-11,1.8543360630503996e-10
82,5.1136639008841484e-11,1.9048462666655547e-10
83,5.211750563432826e-11,1.9492479595157495e-10
84,5.293928831233976e-11,1.987716091642964e-10
85,5.3621201304462016e-11,2.0207187729845485e-10
86,5.4183387375163926e-11,2.0488655167444033e-10
87,5.464546782647786e-11,2.072788544203166e-10
88,5.5024753213918967e-11,2.0930969123611313e-10
89,5.5336240796194653e-11,2.1103387687436383e-10
90,5.5592274242979464e-11,2.1249926811620394e-10
91,5.580323404425471e-11,2.137468855215422e-10
92,5.597728855904689e-11,2.1481108642780502e-10
93,5.612127254936527e-11,2.1572158841733068e-10
94,5.624060681655231e-11,2.1650240049972125e-10
95,5.633971388380622e-11,2.171740748313927e-10
96,5.642227758350796e-11,2.1775382380480692e-10
97,5.649102064156196e-11,2.1825591358641306e-10
98,5.654848845642241e-11,2.1869265404828588e-10
99,5.659662898924606e-11,2.1907424168264645e-10
100,5.663693794686753e-11,2.1940921022170701e-10
101,5.6671122033622596e-11,2.1970533541612224e-10
102,5.669972588237542e-11,2.1996857277292048e-10
103,5.6724496642280293e-11,2.2020523532778317e-10
104,5.674564067241137e-11,2.2041965384937526e-10
105,5.6764399807643595e-11,2.20616949397312e-10
106,5.678104806377934e-11,2.2080057827703006e-10
107,5.679648758508579e-11,2.2097475974913775e-10
108,5.681120199097118e-11,2.2114298782825165e-10
109,5.6825832765193885e-11,2.213090247973456e-10
110,5.684105014250689e-11,2.2147615244876846e-10
111,5.6857313637579595e-11,2.2164847487308484e-10
112,5.687545653123466e-11,2.2182966548379613e-10
113,5.689614232316139e-11,2.2202457322725368e-10
114,5.6920465387297555e-11,2.2223817095672021e-10
115,5.694917851775749e-11,2.224760981659175e-10
116,5.698382570159028e-11,2.2274559212430903e-10
117,5.702574246488593e-11,2.2305494587808174e-10
118,5.707720715043143e-11,2.2341454448083721e-10
119,5.714046643974304e-11,2.2383682102787195e-10
120,5.721862352708901e-11,2.2433820091467328e-10
121,5.7315874453405694e-11,2.2493899524859675e-10
122,5.7437539028507066e-11,2.256664042887676e-10
123,5.759096542984036e-11,2.2655590220718102e-10
124,5.7785993125427175e-11,2.2765616940676627e-10
125,5.8036792016631155e-11,2.2903386602053492e-10
126,5.836344910013646e-11,2.3078373386956194e-10
127,5.879560626529417e-11,2.3304256135765736e-10
128,5.937822772365327e-11,2.3601433749086904e-10
129,6.018076271023857e-11,2.4000859498253504e-10
130,6.1313489319657e-11,2.455067964105474e-10
131,6.295419954226333e-11,2.532746755701043e-10
132,6.539217589342517e-11,2.645431733050237e-10
133,6.909556863522463e-11,2.8129987381639156e-10
134,7.480395715292077e-11,3.06709781348992e-10
135,8.361838673284591e-11,3.4559758674834137e-10
136,9.699195284817443e-11,4.0458770966445096e-10
137,1.1637075579325643e-10,4.906749180434708e-10
138,1.420182522325756e-10,6.057100563893637e-10
139,1.7066985182738833e-10,7.347201183923459e-10
140,1.9348703814995107e-10,8.351848320262664e-10
141,1.997806484362045e-10,8.544325199953768e-10
142,1.897496377540639e-10,7.916362890797772e-10
143,1.8143340003222705e-10,7.309314972394002e-10
144,1.9397463874903056e-10,7.596288778102295e-10
145,2.2712153392411565e-10,8.779015872411283e-10
146,2.668982295096822e-10,1.026739714695424e-09
147,3.0199438334657545e-10,1.1573420584963229e-09
148,3.285401750195686e-10,1.2529305740336954e-09
149,3.4716553465316515e-10,1.3165576757047824e-09
150,3.598599228322508e-10,1.357107133887769e-09
151,3.685001622757608e-10,1.382698673810384e-09
152,3.7446645291908694e-10,1.3990829782395462e-09
153,3.7868041734925856e-10,1.4099211752751116e-09
154,3.817336476243436e-10,1.4174325815241149e-09
155,3.8400292552758393e-10,1.422935206134958e-09
156,3.857298727314728e-10,1.4272065554788426e-09
157,3.870720640151079e-10,1.4307063306876724e-09
158,3.88134650286512e-10,1.4337041402224832e-09
159,3.889888107915387e-10,1.4363585976763386e-09
160,3.896848082584239e-10,1.4387587626167327e-09
161,3.9025783432794747e-10,1.4409519286318778e-09
162,3.9073385994499873e-10,1.4429607165746257e-09
163,3.911320723083645e-10,1.4447935449044494e-09
164,3.9146681399154025e-10,1.4464516376624132e-09
165,3.91749236617262e-10,1.4479368534378002e-09
166,3.9198819708189307e-10,1.449252454558952e-09
167,3.921904697906457e-10,1.4504062439822675e-09
168,3.923614884208526e-10,1.45141006760453e-09
169,3.925049963438167e-10,1.4522795746181595e-09
170,3.9262379429594696e-10,1.453032325517093e-09
171,3.9272013666593136e-10,1.4536859940153672e-09
172,3.927954874158961e-10,1.4542573374529027e-09
173,3.928509563466247e-10,1.4547603226016694e-09
174,3.928878250408024e-10,1.455206421030406e-09
175,3.9290744823581323e-10,1.4556047154460516e-09
176,3.929114144567519e-10,1.4559612197315458e-09
177,3.929015680262243e-10,1.4562813257896569e-09
178,3.9288000392957764e-10,1.4565674146743694e-09
179,3.9284877592339564e-10,1.4568231737433322e-09
180,3.9281020482362027e-10,1.4570511373266327e-09
181,3.927665411617361e-10,1.457252414833373e-09
182,3.9271943746871566e-10,1.4574297429709086e-09
183,3.9267082577325997e-10,1.457584941110746e-09
184,3.9262251713894335e-10,1.4577206933239223e-09
185,3.9257525669704975e-10,1.4578380914018048e-09
186,3.9253053780158525e-10,1.4579391223103773e-09
187,3.9248882825518147e-10,1.4580248184511296e-09
188,3.9245130540176353e-10,1.4580964890157002e-09
189,3.9241785688745006e-10,1.4581545715841227e-09
190,3.9238925293485413e-10,1.4582001376493014e-09
191,3.9236556953916737e-10,1.4582325797192824e-09
192,3.923473328454557e-10,1.4582517380215077e-09
193,3.923348529504401e-10,1.4582566593783036e-09
194,3.92328043544222e-10,1.4582459132226603e-09
195,3.9232792313516297e-10,1.4582177181366248e-09
196,3.9233495513643235e-10,1.4581690200115041e-09
197,3.923499874520091e-10,1.4580968476317509e-09
198,3.923742980917626e-10,1.457996895491071e-09
199,3.924091987536012e-10,1.4578621355082473e-09
200,3.9245695588529e-10,1.4576867487159983e-09
201,3.9251986876363836e-10,1.457460814457046e-09
202,3.9260181157046233e-10,1.4571729246589497e-09
203,3.927068842750479e-10,1.4568064884943002e-09
204,3.9284125879650896e-10,1.4563428426423815e-09
205,3.930119320765669e-10,1.4557554683903396e-09
206,3.932291553245489e-10,1.4550101674042283e-09
207,3.9350532828079593e-10,1.4540629654077323e-09
208,3.938566328503011e-10,1.4528567025182803e-09
209,3.943036984611428e-10,1.4513158159974913e-09
210,3.948726153805318e-10,1.4493458272780654e-09
211,3.9559512490552306e-10,1.4468274079644848e-09
212,3.965089105085227e-10,1.4436145981611675e-09
213,3.976561858729841e-10,1.4395412234828397e-09
214,3.990786539938518e-10,1.4344336464890676e-09
215,4.008087634893364e-10,1.428145098544549e-09
216,4.028538407640981e-10,1.4206143219459494e-09
217,4.051735626796783e-10,1.4119578686577516e-09
218,4.0765421963770664e-10,1.4025798442125577e-09
219,4.100905459334881e-10,1.393258811064925e-09
220,4.1219804643530815e-10,1.3851283594745235e-09
221,4.136732296785412e-10,1.3794597449377209e-09
222,4.143049462372829e-10,1.3772196160855413e-09
223,4.14090409195445e-10,1.3785582424499887e-09
224,4.132784983793404e-10,1.3825411567752036e-09
225,4.1228945230637746e-10,1.3873949664890295e-09
226,4.1154179870244537e-10,1.391199726946417e-09
227,4.11293791957526e-10,1.3926237850042878e-09
228,4.115846738179316e-10,1.3912690305690299e-09
229,4.1228443912066113e-10,1.387540900935505e-09
230,4.131898050792197e-10,1.3822542282629748e-09
231,4.1410783954890494e-10,1.3762625386670002e-09
232,4.1489815092696616e-10,1.3702473185103114e-09
233,4.1547799783922043e-10,1.3646688103707573e-09
234,4.158076186801323e-10,1.359812552099132e-09
235,4.15869722923156e-10,1.3558694952586901e-09
236,4.156502174345446e-10,1.3530151467417278e-09
237,4.1512272262509984e-10,1.3514708992142446e-09
238,4.142366878962678e-10,1.3515381241830134e-09
239,4.129102260357911e-10,1.3535892967333129e-09
240,4.110366367769143e-10,1.3579706851718162e-09
241,4.0851764338187627e-10,1.3647605558503399e-09
242,4.053509079336882e-10,1.3733360249169073e-09
243,4.0177700029663597e-10,1.381876038218724e-09
244,3.9841705788651635e-10,1.387323242953906e-09
245,3.961833420832323e-10,1.3867336234664052e-09
246,3.957374963078059e-10,1.3802998026882076e-09
247,3.9669483792549844e-10,1.3737447688727044e-09
248,3.9744872263035586e-10,1.3760488831566945e-09
249,3.9622150868854873e-10,1.3928772580393103e-09
250,3.924116941279916e-10,1.4224762770243513e-09
251,3.8679800132161964e-10,1.4580704788416801e-09
252,3.8068104755254053e-10,1.4928790399563255e-09
253,3.7506859316027274e-10,1.5229144199979365e-09
254,3.704313934334889e-10,1.546967178917514e-09
255,3.6683565306409945e-10,1.565460255925924e-09
256,3.6414758564094237e-10,1.5794223125488231e-09
257,3.621758211816063e-10,1.589928585555334e-09
258,3.60739911261093e-10,1.5978759770131093e-09
259,3.5969365096575777e-10,1.6039451525830064e-09
260,3.5892603657135917e-10,1.6086312335775588e-09
261,3.5835711163377796e-10,1.6122855916160146e-09
262,3.579283460192802e-10,1.6151557558832052e-09
263,3.57598035591839e-10,1.6174181657370216e-09
264,3.5733578256924133e-10,1.6191984739767502e-09
265,3.571189027591019e-10,1.6205872947421675e-09
266,3.569297420756611e-10,1.6216509689578249e-09
267,3.5675438921721225e-10,1.62243977888968e-09
268,3.565814765638502e-10,1.6229943986970341e-09
269,3.564007145845039e-10,1.6233472414372349e-09
270,3.5620351926913494e-10,1.623531014130528e-09
271,3.5598282277907146e-10,1.6235794809906417e-09
272,3.5573337048068395e-10,1.6235312747179375e-09
273,3.5545263975969847e-10,1.6234365828303213e-09
274,3.551420760606089e-10,1.623359531507246e-09
275,3.5480942656134136e-10,1.6233818507898462e-09
276,3.544699774320306e-10,1.6236068521892898e-09
277,3.541493755921143e-10,1.6241601248665546e-09
278,3.538838911436033e-10,1.6251821917036604e-09
279,3.537200933343837e-10,1.6268170212755495e-09
280,3.5371156589078496e-10,1.6291909833573597e-09
281,3.539112978944486e-10,1.632381323663299e-09
282,3.543614396136373e-10,1.6363839996386506e-09
283,3.550804353200519e-10,1.6410843846185834e-09
284,3.5605310428259153e-10,1.6462485983035875e-09
285,3.572232448424731e-10,1.6515434889641613e-09
286,3.5849944340716893e-10,1.6565905908535723e-09
287,3.5976648747844575e-10,1.6610392843991814e-09
288,3.609068658801124e-10,1.6646412672371661e-09
289,3.618223673891055e-10,1.6672986554483297e-09
290,3.624514637903095e-10,1.6690729889177787e-09
291,3.6277474920583397e-10,1.6701510432702215e-09
292,3.628130496298215e-10,1.6707901617348733e-09
293,3.626153088618901e-10,1.6712578092465371e-09
294,3.6224514018566196e-10,1.671784982118125e-09
295,3.617672105872757e-10,1.6725389935965018e-09
296,3.612393477669855e-10,1.6736204653361236e-09
297,3.6070623519502966e-10,1.6750655985754803e-09
298,3.60198608713708e-10,1.676862173718306e-09
299,3.5973471375781773e-10,1.6789672261430941e-09
300,3.5932175322672977e-10,1.681314764903981e-09
301,3.589587537420545e-10,1.6838283193102835e-09
302,3.5863926081149616e-10,1.6864266180913514e-09
303,3.583537152478575e-10,1.689028508408525e-09
304,3.580916717917032e-10,1.691555992084688e-09
305,3.578435314637102e-10,1.6939355822991382e-09
306,3.5760240176909213e-10,1.696102864742665e-09
307,3.5736542833108643e-10,1.6980053640114461e-09
308,3.5713433436721636e-10,1.6996066919802868e-09
309,3.5691608424358983e-10,1.7008892229685305e-09
310,3.5672189581461367e-10,1.7018584388880249e-09
311,3.565652297993067e-10,1.7025423375050945e-09
312,3.564597808260046e-10,1.7029889786132682e-09
313,3.5641458043181836e-10,1.7032591604334502e-09
314,3.5643162963359694e-10,1.7034182014586093e-09
315,3.5650163241310074e-10,1.703523605671092e-09
316,3.566032035817729e-10,1.7036162645339356e-09
317,3.5670217369585633e-10,1.703711366204469e-09
318,3.567548690711278e-10,1.7038004002063735e-09
319,3.5671200195927227e-10,1.7038522400331293e-09
320,3.5652436937879377e-10,1.7038272443077556e-09
321,3.561487615969642e-10,1.7036871786899393e-09
322,3.5555544729439366e-10,1.703417906748836e-09
323,3.547324627139122e-10,1.7030436057807534e-09
324,3.5369308258785493e-10,1.7026464540222838e-09
325,3.5247849448204946e-10,1.702378455435187e-09
326,3.5116099201392306e-10,1.7024673855300133e-09
327,3.498418904518737e-10,1.7032077840982465e-09
328,3.4864468118779213e-10,1.7049324222715472e-09
329,3.477008183279397e-10,1.707961882648651e-09
330,3.471285892629259e-10,1.7125296690841633e-09
331,3.470076162462688e-10,1.7187021908741123e-09
332,3.4735554331510706e-10,1.726309864218864e-09
333,3.4811784905212745e-10,1.7349253611464282e-09
334,3.491714612761619e-10,1.743903860900161e-09
335,3.503502991782906e-10,1.7524890094422933e-09
336,3.5148249714344656e-10,1.7599642049656776e-09
337,3.524255005957121e-10,1.7657896146608264e-09
338,3.5309093631971853e-10,1.7696920111238032e-09
339,3.5345114211519204e-10,1.7716772760016853e-09
340,3.5353003421232607e-10,1.7719801039348475e-09
341,3.5338509435665224e-10,1.7709717058876034e-09
342,3.5308648665861513e-10,1.7690678674357755e-09
343,3.5270260978242097e-10,1.7666554017056348e-09
344,3.522891476386255e-10,1.764049643318183e-09
345,3.518873355332843e-10,1.761481400078238e-09
346,3.5152290559955933e-10,1.7590997390497297e-09
347,3.512090245287802e-10,1.756986401733875e-09
348,3.509503062577612e-10,1.7551746683754549e-09
349,3.5074447313591106e-10,1.7536636993854795e-09
350,3.505866462482589e-10,1.7524331795537764e-09
351,3.50469401493851e-10,1.751451994596092e-09
352,3.5038502028383923e-10,1.7506845745996816e-09
353,3.503260626401913e-10,1.7500965139371683e-09
354,3.5028561305813984e-10,1.7496539506446105e-09
355,3.502570208546776e-10,1.7493274226993617e-09
356,3.502345712047747e-10,1.7490905786131104e-09
357,3.502135265206868e-10,1.7489208400939082e-09
358,3.5018949271091655e-10,1.7487987944756875e-09
359,3.501580470630025e-10,1.7487074943033834e-09
360,3.5011552915817753e-10,1.7486329720747396e-09
361,3.5005849897287755e-10,1.7485624940707179e-09
362,3.499834101134734e-10,1.7484851176993462e-09
363,3.498869866327047e-10,1.7483927221799e-09
364,3.4976584900381015e-10,1.748276724842227e-09
365,3.496166705379894e-10,1.748130128988492e-09
366,3.4943615764967505e-10,1.7479477103007588e-09
367,3.4922193273133474e-10,1.747725996510767e-09
368,3.489713068932484e-10,1.7474623005874848e-09
369,3.4868295993913396e-10,1.7471579737379196e-09
370,3.4835667144553935e-10,1.7468158741420782e-09
371,3.479948935543414e-10,1.7464464072479271e-09
372,3.4760271167327574e-10,1.7460651470465477e-09
373,3.4719024212897673e-10,1.745697823056112e-09
374,3.467726475543431e-10,1.7453809567513254e-09
375,3.463727038185065e-10,1.7451661340365707e-09
376,3.4602075441420394e-10,1.745119574154241e-09
377,3.4575617677331623e-10,1.74532582053954e-09
378,3.456241957362407e-10,1.7458790136451313e-09
379,3.4567325493283643e-10,1.7468776167697385e-09
380,3.459480437403007e-10,1.7484113860762644e-09
381,3.4648067179119413e-10,1.750536577437591e-09
382,3.4727995291938146e-10,1.7532573533975864e-09
383,3.483217994502739e-10,1.7565047180063066e-09
384,3.4954587341538724e-10,1.7601252782161156e-09
385,3.5085728266635135e-10,1.763889443683173e-09
386,3.5213959559853977e-10,1.7675191040837293e-09
387,3.5327269615661917e-10,1.7707314888691324e-09
388,3.541546968078144e-10,1.7732904329437454e-09
389,3.5471924000555314e-10,1.7750465241783467e-09
390,3.5494443176568433e-10,1.7759588474279317e-09
391,3.5485168255737347e-10,1.7760903663387127e-09
392,3.544955698953328e-10,1.775581448186429e-09
393,3.539490117955472e-10,1.7746131766756701e-09
394,3.532888157911676e-10,1.7733733627517426e-09
395,3.525842767892814e-10,1.7720272913036669e-09
396,3.5189039284829707e-10,1.770705666804901e-09
397,3.5124550398283253e-10,1.7694965475880078e-09
398,3.5067288899803115e-10,1.7684528708343947e-09
399,3.501826982549682e-10,1.7675959809101984e-09
400,3.497760429018276e-10,1.766925855454194e-09
401,3.494480569778231e-10,1.766428946873e-09
402,3.4919066413110485e-10,1.7660839076840417e-09
403,3.4899408975710283e-10,1.7658667743714836e-09
404,3.488487081236594e-10,1.765753705349157e-09
405,3.487455629710567e-10,1.7657228856064618e-09
406,3.4867630182073034e-10,1.765755038326287e-09
407,3.4863432883482684e-10,1.7658338321191993e-09
408,3.4861369114791327e-10,1.7659455595544815e-09
409,3.4861002668958093e-10,1.7660788911945177e-09
410,3.486195203412484e-10,1.7662256084168149e-09
411,3.4863938326968576e-10,1.7663784779976016e-09
412,3.486673886404249e-10,1.7665323161006076e-09
413,3.4870222995626e-10,1.7666829794097957e-09
414,3.487424415551608e-10,1.7668268378536691e-09
415,3.487870858455466e-10,1.7669616339363446e-09
416,3.488361854300128e-10,1.7670851141165912e-09
417,3.4888928952225777e-10,1.7671953629353998e-09
418,3.489463091160406e-10,1.7672904490553893e-09
419,3.4900758729645543e-10,1.7673690949299652e-09
420,3.490736420265182e-10,1.7674288912950815e-09
421,3.491448310577732e-10,1.7674677693426996e-09
422,3.4922222571203004e-10,1.7674839916755651e-09
423,3.4930662668533807e-10,1.7674739473849943e-09
424,3.493993845673655e-10,1.7674333002761693e-09
425,3.4950199012728175e-10,1.7673576313509156e-09
426,3.496166222232239e-10,1.7672411252441404e-09
427,3.4974555838017623e-10,1.7670757516651633e-09
428,3.498917639400079e-10,1.76685129597773e-09
429,3.5005887972319497e-10,1.766553699748479e-09
430,3.502515427943513e-10,1.766166274407775e-09
431,3.5047555216880495e-10,1.7656648419512638e-09
432,3.507383686605472e-10,1.7650187794698131e-09
433,3.5104952514288935e-10,1.7641855620591952e-09
434,3.514214622026145e-10,1.7631090538968305e-09
435,3.518698928619182e-10,1.7617116371954751e-09
436,3.5241596812153455e-10,1.7598899584791063e-09
437,3.5308637627722084e-10,1.7575017647941913e-09
438,3.539164776417016e-10,1.7543586744910402e-09
439,3.5495080008108727e-10,1.7502107990145474e-09
440,3.562442881968052e-10,1.7447401898843067e-09
441,3.578606324843228e-10,1.737562766486653e-09
442,3.5986600742794783e-10,1.7282613085628542e-09
443,3.623104461341459e-10,1.7164739336529246e-09
444,3.651940495823091e-10,1.7020790618076675e-09
445,3.684095482734506e-10,1.6854940655374907e-09
446,3.7167153716933253e-10,1.668039614579819e-09
447,3.744731347077411e-10,1.6521483560888048e-09
448,3.761570062477409e-10,1.6409934340933381e-09
449,3.761850165033393e-10,1.6371654603218784e-09
450,3.7455387393605906e-10,1.6407266444154373e-09
451,3.720445325256532e-10,1.6481156642341731e-09
452,3.6995422443864515e-10,1.653491133033175e-09
453,3.6939375321717564e-10,1.6520368729464195e-09
454,3.7071923896603945e-10,1.6425181040003255e-09
455,3.7352390007361465e-10,1.627131093948688e-09
456,3.770502497952332e-10,1.6094520814094475e-09
457,3.8060658829631534e-10,1.5925111633625077e-09
458,3.837633482983541e-10,1.5780145330872925e-09
459,3.863477909007151e-10,1.5664863326533828e-09
460,3.8835581321867995e-10,1.5577402935481574e-09
461,3.898648823551584e-10,1.5512921552641069e-09
462,3.909751452877636e-10,1.5466130275257123e-09
463,3.9178056877747066e-10,1.5432414337926118e-09
464,3.9235752393469075e-10,1.5408175430493857e-09
465,3.92763870461707e-10,1.5390795155496903e-09
466,3.93040238465884e-10,1.5378467072715777e-09
467,3.932135065696566e-10,1.5370060963666615e-09
468,3.932976136185652e-10,1.5365017467711284e-09
469,3.9329574645218266e-10,1.5363335562266102e-09
470,3.931971298401511e-10,1.5365704916887623e-09
471,3.9297239986176357e-10,1.5373816713762725e-09
472,3.9256053239853154e-10,1.5391093738919428e-09
473,3.9184236409410095e-10,1.5424120391085628e-09
474,3.905848161319116e-10,1.5485577014005158e-09
475,3.883417796166557e-10,1.559974957745125e-09
476,3.8441502440425627e-10,1.581083070696078e-09
477,3.79195098414069e-10,1.6178164951835455e-09
478,3.877089200385604e-10,1.6622774361496384e-09
479,5.060631773483804e-10,1.5778819651043494e-09
480,8.140863932285557e-10,7.448805601923571e-10
481,3.469831973531954e-10,2.085379101730127e-09
482,1.0112925152455813e-09,1.2553506816068423e-09
483,1.3749452204333538e-09,1.2958722847373875e-09
484,1.4539095068848995e-09,1.6665376343604426e-09
485,1.5099346056990897e-09,1.8232304859279359e-09
486,1.5432242921263024e-09,1.880196660258141e-09
487,1.5600971528265754e-09,1.9023600127741585e-09
488,1.5683339479920982e-09,1.912041922770696e-09
489,1.572364078599492e-09,1.9168386757759795e-09
490,1.5743565532453934e-09,1.919519157187914e-09
491,1.5753483903199045e-09,1.9211811049974118e-09
492,1.5758422723920496e-09,1.922300711143301e-09
493,1.5760869982978784e-09,1.923103707275522e-09
494,1.576207384324342e-09,1.923706385637187e-09
495,1.5762675615941853e-09,1.9241747958287377e-09
496,1.5762997216220487e-09,1.9245500432631627e-09
497,1.5763193789845633e-09,1.924859754857979e-09
498,1.5763336276733638e-09,1.925124410637254e-09
499,1.5763443489262349e-09,1.925360331169022e-09
500,1.5763515393677247e-09,1.925578808723105e-09
501,1.576353636977268e-09,1.9257895792274605e-09
502,1.5763490717046052e-09,1.9259991716847423e-09
503,1.57633647648231e-09,1.926213377467422e-09
504,1.5763152955417553e-09,1.9264337940051466e-09
505,1.5762862984313107e-09,1.926659874468181e-09
506,1.576252810397285e-09,1.926888844184062e-09
507,1.5762203786554866e-09,1.927113913188078e-09
508,1.5761990804420966e-09,1.9273251771892447e-09
509,1.576203154058745e-09,1.9275099069977346e-09
510,1.576252404749946e-09,1.9276543635156715e-09
511,1.576371970604933e-09,1.927744023295903e-09
512,1.5765922913858475e-09,1.9277657538556387e-09
513,1.5769454554511209e-09,1.927709849238586e-09
514,1.5774627858244273e-09,1.9275696639400543e-09
515,1.5781670299033817e-09,1.927340127277471e-09
516,1.5790660720895052e-09,1.9270116791503325e-09
517,1.580144210290108e-09,1.926565057668292e-09
518,1.5813585060275081e-09,1.925963299419686e-09
519,1.5826398856062037e-09,1.9251547952352196e-09
520,1.583901488802706e-09,1.9240857157265443e-09
521,1.5850554788112652e-09,1.9227225812003454e-09
522,1.5860305610955688e-09,1.9210799971553293e-09
523,1.5867868306318949e-09,1.919233600128766e-09
524,1.5873211681243557e-09,1.9173154811969046e-09
525,1.5876606619678188e-09,1.915482050011802e-09
526,1.58784999586012e-09,1.913878176138483e-09
527,1.5879365122749323e-09,1.9126055247007305e-09
528,1.5879605247909267e-09,1.911708877738722e-09
529,1.5879500961796414e-09,1.911180266832967e-09
530,1.5879216270862437e-09,1.9109756733421702e-09
531,1.587883073429578e-09,1.9110320717465047e-09
532,1.5878371419391585e-09,1.9112856369897466e-09
533,1.5877845179418997e-09,1.9116783975057354e-09
534,1.5877258528522403e-09,1.9121650428618868e-09
535,1.587662442545783e-09,1.912713315700002e-09
536,1.5875980602288745e-09,1.9133032192363608e-09
537,1.5875372785313526e-09,1.913926138489066e-09
538,1.5874869991880248e-09,1.9145842631990683e-09
539,1.587457030746927e-09,1.915289908447046e-09
540,1.58745876507922e-09,1.9160689239886477e-09
541,1.5875069599925332e-09,1.9169649511320842e-09
542,1.587618467504578e-09,1.9180493350901123e-09
543,1.5878099578906635e-09,1.9194368395803127e-09
544,1.5880920496221603e-09,1.9213140348142534e-09
545,1.588452502317082e-09,1.9239853327018306e-09
546,1.5888207031300081e-09,1.927940662175516e-09
547,1.5889918003176575e-09,1.9339534192830328e-09
548,1.5884840400885039e-09,1.9431675784844682e-09
549,1.5863187114765344e-09,1.957054680081784e-09
550,1.5808364652949705e-09,1.976898936582973e-09
551,1.5700832770988542e-09,2.002222693758831e-09
552,1.5539744467117777e-09,2.028144218712408e-09
553,1.5386454920282322e-09,2.0450599967279076e-09
554,1.536978474107447e-09,2.0481114556884515e-09
555,1.5547447375713375e-09,2.0505838452515186e-09
556,1.5769284849270944e-09,2.070419037567075e-09
557,1.5847614187038553e-09,2.1019055239134677e-09
558,1.5770577770846217e-09,2.126528833996611e-09
559,1.563309871061617e-09,2.1374940646678572e-09
560,1.5506377436061313e-09,2.139200495334579e-09
561,1.5412550379218476e-09,2.1374671292089675e-09
562,1.5348730226898715e-09,2.135558812351741e-09
563,1.5306134653929186e-09,2.134565471817509e-09
564,1.5277222190027615e-09,2.1345424100177134e-09
565,1.5256915103777608e-09,2.1352255436072026e-09
566,1.5242065118943607e-09,2.136329951085504e-09
567,1.5230785690569654e-09,2.137638509157316e-09
568,1.5221927515822457e-09,2.139007852711914e-09
569,1.5214781500865947e-09,2.1403507680463486e-09
570,1.520889210449283e-09,2.1416181470632773e-09
571,1.5203954738620861e-09,2.1427851231694045e-09
572,1.5199759600957587e-09,2.1438411076818086e-09
573,1.519615839952377e-09,2.1447834372633384e-09
574,1.5193039145726287e-09,2.1456139204292857e-09
575,1.5190321178564622e-09,2.146336191978969e-09
576,1.5187939998416546e-09,2.146954984654084e-09


==> results/x7smm/UsefulMultiplicities.csv <==
Multiplicity,Occurrences
2,94
3,10
4,329
5,36
6,14
7,5
8,4
9,1
10,1
11,1
12,1
13,1
16,2
17,1

==> results/x7smm/angle_axis_error_00.csv <==
Index,Error
0,1.6653345369377348e-16
1,2.7302515142660225e-14
2,5.5617464304572774e-14
3,8.437030287974567e-14
4,1.1385618594291818e-13
5,1.441430926002938e-13
6,1.7462873849925981e-13
7,2.0543915109386982e-13
8,2.3613213165380984e-13
9,2.6706630047297765e-13
10,2.976175226568285e-13
11,3.275827281093515e-13
12,3.5712139539928035e-13
13,3.857312005786356e-13
14,4.1361552486148284e-13
15,4.4053771677137176e-13
16,4.65977430403721e-13
17,4.901059894150746e-13
18,5.127469995711402e-13
19,5.3369133299487e-13
20,5.526392831398338e-13
21,5.703665546461634e-13
22,5.860666419262906e-13
23,5.995283204551078e-13
24,6.116861108423064e-13
25,6.216888327995787e-13
26,6.300032283467048e-13
27,6.365100436581042e-13
28,6.412801117980999e-13
29,6.440780136917587e-13
30,6.459471552376331e-13
31,6.456872373650799e-13
32,6.439974116643818e-13
33,6.409909673652333e-13
34,6.358822605639029e-13
35,6.302686437068017e-13
36,6.22665901083336e-13
37,6.137084248854893e-13
38,6.034320461880898e-13
39,5.920094906221047e-13
40,5.79191349411506e-13
41,5.650729085039985e-13
42,5.506778052799227e-13
43,5.346195399339082e-13
44,5.176105439090443e-13
45,4.9973599033725e-13
46,4.814427518088706e-13
47,4.625123895192035e-13
48,4.4283845454100045e-13
49,4.235942286012922e-13
50,4.043413393738122e-13
51,3.8483037027830276e-13
52,3.652228826185596e-13
53,3.4655282273032145e-13
54,3.284479422180739e-13
55,3.105454603400891e-13
56,2.930782923928496e-13
57,2.766985281501168e-13
58,2.611062696641764e-13
59,2.4588187428361204e-13
60,2.3146010056226624e-13
61,2.1817362681031768e-13
62,2.057877141469793e-13
63,1.9451795723865604e-13
64,1.8389896014091642e-13
65,1.7432397425213137e-13
66,1.6523990503154098e-13
67,1.5769654114027647e-13
68,1.514592235472247e-13
69,1.460345730524931e-13
70,1.4170235576524037e-13
71,1.3854933922801114e-13
72,1.3667720235628583e-13
73,1.3575015675029535e-13
74,1.3634299287241682e-13
75,1.3813931859389785e-13
76,1.4083095920741266e-13
77,1.4471011847767723e-13
78,1.4971847343868773e-13
79,1.557500953919972e-13
80,1.6289487931054234e-13
81,1.704815689545436e-13
82,1.7997157840405682e-13
83,1.9023276287337064e-13
84,2.0122247921849313e-13
85,2.1327135787337642e-13
86,2.2667209001170538e-13
87,2.4088409594062773e-13
88,2.558822267730381e-13
89,2.7192531649305836e-13
90,2.88989549834576e-13
91,3.0677588216000457e-13
92,3.260782338981776e-13
93,3.4608314489743554e-13
94,3.667636171026948e-13
95,3.885054273847163e-13
96,4.111056507067779e-13
97,4.344359759538997e-13
98,4.583664499107592e-13
99,4.829828764984113e-13
100,5.080854888365223e-13
101,5.330398630470073e-13
102,5.58361394678316e-13
103,5.834898045142037e-13
104,6.083694062779242e-13
105,6.319778568384571e-13
106,6.55123787706914e-13
107,6.766501238910196e-13
108,6.968794069352396e-13
109,7.140199331919492e-13
110,7.290421089122879e-13
111,7.413355526155676e-13
112,7.505518076976685e-13
113,7.557835656529944e-13
114,7.575425877519808e-13
115,7.549181391026569e-13
116,7.481611348916984e-13
117,7.369653182874956e-13
118,7.213324922715629e-13
119,7.012841431055934e-13
120,6.770372540734519e-13
121,6.487922361910744e-13
122,6.1673779638203e-13
123,5.813755271543689e-13
124,5.428424892096441e-13
125,5.020453805431813e-13
126,4.586325334944773e-13
127,4.1432085274275227e-13
128,3.689977711978027e-13
129,3.2401176132729837e-13
130,2.79245677850252e-13
131,2.360809707158749e-13
132,1.960013225407328e-13
133,1.6051341906084936e-13
134,1.3339422043632747e-13
135,1.1843390952680316e-13
136,1.189913736140444e-13
137,1.3312913163914076e-13
138,1.5544499158577575e-13
139,1.813842899661895e-13
140,2.0842397097248532e-13
141,2.347270109210885e-13
142,2.6028937303968553e-13
143,2.8409664102324107e-13
144,3.059472360962363e-13
145,3.256837492343191e-13
146,3.43558694356704e-13
147,3.597057664858924e-13
148,3.7358278919979063e-13
149,3.860746014374196e-13
150,3.9668941773753483e-13
151,4.0566287234246413e-13
152,4.1337193830583224e-13
153,4.200402963521902e-13
154,4.255264316482585e-13
155,4.3018412401523557e-13
156,4.3401987055226417e-13
157,4.3738072695057445e-13
158,4.402358142442703e-13
159,4.427181641458431e-13
160,4.451995747672587e-13
161,4.4782835371343776e-13
162,4.5082122004833064e-13
163,4.5433610323079146e-13
164,4.581322934930536e-13
165,4.630924759033892e-13
166,4.683858772900326e-13
167,4.747926527727833e-13
168,4.823504766651937e-13
169,4.911379150759127e-13
170,5.011749792377052e-13
171,5.126522138438547e-13
172,5.255189555807915e-13
173,5.398670195718163e-13
174,5.55554661359749e-13
175,5.728462324701437e-13
176,5.91519609880526e-13
177,6.11741794985534e-13
178,6.336032126305385e-13
179,6.565469068595544e-13
180,6.809922533324705e-13
181,7.066486110093396e-13


==> results/x7smm/angle_axis_error_01.csv <==
Index,Error
0,7.850462293418876e-17
1,1.1313225493271679e-12
2,2.0310239473004276e-12
3,2.744211646379067e-12
4,3.308622679589403e-12
5,3.7552658305534726e-12
6,4.1087927052725165e-12
7,4.389022044070155e-12
8,4.61149971651911e-12
9,4.787738212036636e-12
10,4.9279983060540394e-12
11,5.039106970690943e-12
12,5.1270215579410775e-12
13,5.196608314246638e-12
14,5.251065488899555e-12
15,5.293515445305604e-12
16,5.3266742540494946e-12
17,5.3520938086026225e-12
18,5.3713982221457544e-12
19,5.386122626846528e-12
20,5.397244279337875e-12
21,5.405420887982813e-12
22,5.411999448652895e-12
23,5.4174356583413906e-12
24,5.422453292671768e-12
25,5.4277165613944625e-12
26,5.43362827280271e-12
27,5.4410106312422995e-12
28,5.450040323582669e-12
29,5.4612978538908695e-12
30,5.475494986292698e-12
31,5.493058655541393e-12
32,5.514618971558498e-12
33,5.540656276902892e-12
34,5.571969250335977e-12
35,5.6090701734051555e-12
36,5.6529023603215755e-12
37,5.704504835963462e-12
38,5.764606626626232e-12
39,5.834621823671348e-12
40,5.9157367060321105e-12
41,6.009853795015828e-12
42,6.118565335803056e-12
43,6.2446461216367024e-12
44,6.390771406447033e-12
45,6.560845412395823e-12
46,6.75974685224498e-12
47,6.9938889376889255e-12
48,7.2715346628475876e-12
49,7.603943666660597e-12
50,8.006282525722263e-12
51,8.499385944121257e-12
52,9.111596674120828e-12
53,9.881238077995464e-12
54,1.0858852605984957e-11
55,1.210914705905609e-11
56,1.3710180074732885e-11
57,1.5748487328551118e-11
58,1.8304775539210065e-11
59,2.1426523427713856e-11
60,2.5085363457922278e-11
61,2.9121371193534396e-11
62,3.319421867694051e-11
63,3.678823025731455e-11
64,3.932767868335454e-11
65,4.0428350508832296e-11
66,4.0184569803739204e-11
67,3.924412530541114e-11
68,3.8477523080849774e-11
69,3.845180735626092e-11
70,3.923469305013124e-11
71,4.0623945483252324e-11
72,4.238222616882949e-11
73,4.429697205111668e-11
74,4.618355917873821e-11
75,4.79054526871105e-11
76,4.938656317758217e-11
77,5.0606977930270924e-11
78,5.158201485636155e-11
79,5.234518649545759e-11
80,5.2935265699312604e-11
81,5.3389349869872737e-11
82,5.373984357626633e-11
83,5.401498401294074e-11
84,5.4240588787555115e-11
85,5.444246187493706e-11
86,5.465012462702171e-11
87,5.490263436393368e-11
88,5.5257269981910807e-11
89,5.580158438042951e-11
90,5.667113213608142e-11
91,5.806990644690904e-11
92,6.02824850775564e-11
93,6.36459715506352e-11
94,6.84434593201635e-11
95,7.46829671278063e-11
96,8.182629519831009e-11
97,8.86671473845256e-11
98,9.361400993148295e-11
99,9.542515069001695e-11
100,9.392879684514418e-11
101,9.003985376094843e-11
102,8.516006565592399e-11
103,8.075896435660911e-11
104,7.816625138478297e-11
105,7.80648136690226e-11
106,8.013113375097955e-11
107,8.342376843275745e-11
108,8.703783780313574e-11
109,9.041259284776415e-11
110,9.330760322283671e-11
111,9.567841045075937e-11
112,9.757193076849497e-11
113,9.906608059161027e-11
114,1.002403936951622e-10
115,1.0116417156837427e-10
116,1.0189340243538292e-10
117,1.0247243933148126e-10
118,1.0293529913203088e-10
119,1.0330820163576331e-10
120,1.0361036879999368e-10
121,1.0385720354385802e-10
122,1.0406062200609265e-10
123,1.0422907042646274e-10
124,1.0436990605948207e-10
125,1.0448828876970766e-10
126,1.0458859655463859e-10
127,1.0467435122794308e-10
128,1.047481546404986e-10
129,1.0481241866311922e-10
130,1.0486887802705834e-10
131,1.0491904762810465e-10
132,1.049642448656476e-10
133,1.0500537071895911e-10
134,1.0504375062621018e-10
135,1.0507997801917142e-10
136,1.0511481473778196e-10
137,1.0514908093469925e-10
138,1.0518353750169547e-10
139,1.0521856329449795e-10
140,1.0525538614954993e-10
141,1.0529440548388521e-10
142,1.0533663760015107e-10
143,1.0538311443205246e-10
144,1.0543504534884923e-10
145,1.0549373241820571e-10
146,1.0556072186713774e-10
147,1.0563824757437851e-10
148,1.0572870836084894e-10
149,1.058355592563944e-10
150,1.0596266236565886e-10
151,1.0611544659981756e-10
152,1.0630106847829146e-10
153,1.0652878111117985e-10
154,1.0681098018654509e-10
155,1.0716488063918825e-10
156,1.0761340604497378e-10
157,1.0818854220130994e-10
158,1.0893437498982668e-10
159,1.0991190345901747e-10
160,1.112050504926163e-10
161,1.1292696634448981e-10
162,1.1522719530432072e-10
163,1.1829220649564937e-10
164,1.223323562917746e-10
165,1.2753821849896708e-10
166,1.3398155438246515e-10
167,1.4144143418604682e-10
168,1.4918465000993662e-10
169,1.5583572065297515e-10
170,1.59630390670633e-10
171,1.5929021448689826e-10
172,1.5520213544889948e-10
173,1.498298082737843e-10
174,1.4659123034290698e-10
175,1.4799329553476396e-10
176,1.5447097481675407e-10
177,1.645395241754312e-10
178,1.7593148822092248e-10
179,1.867507592711721e-10
180,1.9593425841157225e-10
181,2.0314106334192556e-10
182,2.084588907915508e-10
183,2.121621366151646e-10
184,2.145696531320487e-10
185,2.1597917242775934e-10
186,2.1664478292001674e-10
187,2.1677364481671872e-10
188,2.1652985285322638e-10
189,2.160413092591095e-10
190,2.1540460700126675e-10
191,2.1469134622664948e-10
192,2.1395330417294663e-10
193,2.132258435106634e-10
194,2.1253210155207754e-10
195,2.1188582098881397e-10
196,2.1129405401412323e-10
197,2.1075905960201622e-10
198,2.1028000370835147e-10
199,2.0985376405395788e-10
200,2.0947626763469941e-10
201,2.09142724741671e-10
202,2.088483305832514e-10
203,2.0858810718610814e-10
204,2.0835765953826105e-10
205,2.081526112133185e-10
206,2.0796931314307106e-10
207,2.0780391357137739e-10
208,2.0765351620682334e-10
209,2.0751523557211006e-10
210,2.073864669903953e-10
211,2.0726499399106336e-10
212,2.07148613814098e-10
213,2.0703561632834954e-10
214,2.06924074682608e-10
215,2.0681261212792177e-10
216,2.0669959809549837e-10
217,2.0658353614467066e-10
218,2.0646312913455917e-10
219,2.0633702576958627e-10
220,2.0620396541695497e-10
221,2.0606256278504548e-10
222,2.059114518543473e-10
223,2.0574972528336626e-10
224,2.0557586607419092e-10
225,2.0538885286148068e-10
226,2.0518758083549142e-10
227,2.0497090735704256e-10
228,2.0473830866276442e-10
229,2.0448950853111105e-10
230,2.0422436805780435e-10
231,2.0394346895473422e-10
232,2.0364829033418042e-10
233,2.033413366150712e-10
234,2.0302618956548084e-10
235,2.0270783780932789e-10
236,2.0239287209293166e-10
237,2.0208966388763693e-10
238,2.018078511982277e-10
239,2.0155818064439868e-10
240,2.0135155519099125e-10
241,2.0119795120956228e-10
242,2.0110513609973252e-10
243,2.0107660139694962e-10
244,2.0111059921811143e-10
245,2.0119863261611364e-10
246,2.013256319901356e-10
247,2.0147041954687376e-10
248,2.0160822720654742e-10
249,2.017125542846179e-10
250,2.017596036312986e-10
251,2.0172999281082354e-10
252,2.0161109192493592e-10
253,2.0139818671917858e-10
254,2.0109323588212064e-10
255,2.007039898874606e-10
256,2.0024146106118004e-10
257,1.9971792943416926e-10
258,1.991457067149828e-10
259,1.9853537274667752e-10
260,1.9789552996925502e-10
261,1.972326820492337e-10
262,1.965522397599608e-10
263,1.9585841870978377e-10
264,1.9515606211454057e-10
265,1.9445014093347892e-10
266,1.937470103136424e-10
267,1.9305402197255317e-10
268,1.9237966478733858e-10
269,1.9173284405570617e-10
270,1.9112286502066938e-10
271,1.9055840991041118e-10
272,1.9004697958619317e-10
273,1.8959447411694398e-10
274,1.8920465095344168e-10
275,1.8887903583700058e-10
276,1.8861761706134168e-10
277,1.8841765626644976e-10
278,1.882755697152956e-10
279,1.881858842437356e-10
280,1.8814298994633326e-10
281,1.8814036364294574e-10
282,1.8817214193124975e-10
283,1.8823185123424317e-10
284,1.8831422829939611e-10
285,1.8841403045952691e-10
286,1.885271227730115e-10
287,1.886493796052139e-10
288,1.8877777083720316e-10
289,1.889095994991211e-10
290,1.8904272208146634e-10
291,1.891751994091563e-10
292,1.8930566597463837e-10
293,1.8943269399977054e-10
294,1.895549401407963e-10
295,1.8967170452720452e-10
296,1.8978158127180702e-10
297,1.8988304500511375e-10
298,1.8997506449232913e-10
299,1.9005566989796984e-10
300,1.9012321850098382e-10
301,1.9017535447398558e-10
302,1.9020994313391644e-10
303,1.9022466329292278e-10
304,1.9021730006148085e-10
305,1.901859591934146e-10
306,1.901295853520517e-10
307,1.9004801492231084e-10
308,1.899429928179156e-10
309,1.898166190997389e-10
310,1.8967150959530295e-10
311,1.8950857531794337e-10
312,1.8932058982180556e-10
313,1.890857114701534e-10
314,1.887570476096675e-10
315,1.8825566983957217e-10
316,1.8747546876640572e-10
317,1.8631633090581183e-10
318,1.847550636368428e-10
319,1.8293493161056152e-10
320,1.8120571791284369e-10
321,1.8002819817859828e-10
322,1.7975194721628573e-10
323,1.8042668005991968e-10
324,1.8180772611240853e-10
325,1.8352484005823342e-10
326,1.8525573244149574e-10
327,1.8680289048439572e-10
328,1.880864873213465e-10
329,1.8910408203040873e-10
330,1.898912581820276e-10
331,1.904955632416347e-10
332,1.909623836141136e-10
333,1.9132876204831983e-10


==> results/x7smm/angle_axis_error_02.csv <==
Index,Error
0,5.721958498152797e-17
1,2.6980536491849854e-13
2,5.308764420191988e-13
3,7.866765558291155e-13
4,1.0409318673090873e-12
5,1.2967228902491384e-12
6,1.5568833229897813e-12
7,1.823879526768818e-12
8,2.099132015977507e-12
9,2.383068121896256e-12
10,2.6749806365095424e-12
11,2.9724856844050027e-12
12,3.2706073881781193e-12
13,3.563018522773713e-12
14,3.840043067960334e-12
15,4.090030704240522e-12
16,4.298776413618642e-12
17,4.451704201284089e-12
18,4.534198081535062e-12
19,4.53385201501095e-12
20,4.443426526402349e-12
21,4.262208619976461e-12
22,3.998437182908221e-12
23,3.670286420342463e-12
24,3.304626088272961e-12
25,2.9370242810591485e-12
26,2.6060250664057194e-12
27,2.347958598581086e-12
28,2.1847040636244964e-12
29,2.115359909656147e-12
30,2.1175094669975854e-12
31,2.160097917980283e-12
32,2.217191620570425e-12
33,2.273015304684656e-12
34,2.3209248086391144e-12
35,2.3613812225635396e-12
36,2.397692830661738e-12
37,2.435473421904281e-12
38,2.4796758712621116e-12
39,2.534428404498814e-12
40,2.6026682087741887e-12
41,2.685268819143108e-12
42,2.7823191819490782e-12
43,2.8920632454612753e-12
44,3.0125286293611873e-12
45,3.1416065446813648e-12
46,3.2765613192773592e-12
47,3.415768886709505e-12
48,3.5564604622160543e-12
49,3.6973361585822374e-12
50,3.837234251075418e-12
51,3.974556471274998e-12
52,4.109276306696614e-12
53,4.240269720748814e-12
54,4.367192358616676e-12
55,4.489926406895364e-12
56,4.6086551895954395e-12
57,4.7231363162985215e-12
58,4.833671656231485e-12
59,4.94021726910738e-12
60,5.043352432990245e-12
61,5.143043507323575e-12
62,5.239804828893079e-12
63,5.333504513595401e-12
64,5.424832927598218e-12
65,5.513881016621121e-12
66,5.601302081156249e-12
67,5.686655389495245e-12
68,5.7704579239017086e-12
69,5.852961198493229e-12
70,5.933999471433631e-12
71,6.0135922797210054e-12
72,6.092081337439605e-12
73,6.169177271188251e-12
74,6.24483044349378e-12
75,6.318829490550599e-12
76,6.391073661054004e-12
77,6.461400369243702e-12
78,6.529551020637635e-12
79,6.595527304546381e-12
80,6.658895726872688e-12
81,6.7199699175308685e-12
82,6.778806023169381e-12
83,6.835314239411618e-12
84,6.88989596896191e-12
85,6.943010685399663e-12
86,6.994885958046782e-12
87,7.046240834308503e-12
88,7.097705166763819e-12
89,7.150192388190909e-12
90,7.203266628991069e-12
91,7.258110275961506e-12
92,7.314918178269693e-12
93,7.373702162332322e-12
94,7.434728708924566e-12
95,7.497342968389678e-12
96,7.561418328815739e-12
97,7.626244949098447e-12
98,7.692252038161849e-12
99,7.757376211255439e-12
100,7.821792499079766e-12
101,7.885189657871751e-12
102,7.946136657611155e-12
103,8.005367896489928e-12
104,8.062232321017802e-12
105,8.116522208629419e-12
106,8.16836883370647e-12
107,8.217570737477114e-12
108,8.264882221538812e-12
109,8.309260221277245e-12
110,8.351005670029131e-12
111,8.389164149029607e-12
112,8.422666120400618e-12
113,8.450114327618596e-12
114,8.469388058943748e-12
115,8.478133130705265e-12
116,8.473608928987887e-12
117,8.452842389896065e-12
118,8.415917594317738e-12
119,8.361581033128347e-12
120,8.293206339158419e-12
121,8.215708466153777e-12
122,8.13822258604604e-12
123,8.072917447989723e-12
124,8.032955788675822e-12
125,8.031567130859582e-12
126,8.077971602094365e-12
127,8.17675299682708e-12
128,8.324137165804369e-12
129,8.510553719651278e-12
130,8.723278752275815e-12
131,8.946529400944035e-12
132,9.16722191497987e-12
133,9.37434645363936e-12
134,9.56026869401042e-12
135,9.720670216411043e-12
136,9.854345634937062e-12
137,9.961795205842769e-12
138,1.004585812917735e-11
139,1.0108666366729796e-11
140,1.0154281709777608e-11
141,1.0186230069819612e-11
142,1.0207906876671385e-11
143,1.0222657279618155e-11
144,1.0233080348647998e-11
145,1.0241639428747145e-11
146,1.0250050076650922e-11
147,1.0260512606885623e-11
148,1.027428633481411e-11
149,1.0292582605521606e-11
150,1.0317190100521025e-11
151,1.0348429310139953e-11
152,1.038758192471997e-11
153,1.0434987712589324e-11
154,1.0491109239052951e-11
155,1.0555224861894941e-11
156,1.0627073925602286e-11
157,1.070570117205828e-11
158,1.078775592981682e-11
159,1.0870135104588094e-11
160,1.0947182023562576e-11
161,1.1012462276654232e-11
162,1.1057796324468004e-11
163,1.107386739917287e-11
164,1.105125629943879e-11
165,1.0981657460363078e-11
166,1.0860745069592096e-11
167,1.0689814676049427e-11
168,1.0479592744987549e-11
169,1.0253206385451172e-11
170,1.0045233815917577e-11
171,9.899141016032653e-12
172,9.857923720794654e-12
173,9.951661257979636e-12
174,1.0183825948207453e-11
175,1.0532812916079066e-11
176,1.0955556994377457e-11
177,1.1403651258427665e-11
178,1.1834507935790949e-11
179,1.221854389938193e-11
180,1.2541678342547082e-11
181,1.2802765502503046e-11
182,1.3009646814469775e-11
183,1.317388169884127e-11
184,1.3308077471249215e-11
185,1.3422472451586782e-11
186,1.3524120948213605e-11
187,1.3617328191856187e-11
188,1.3703594395077698e-11
189,1.3783765313814059e-11
190,1.3856664554671976e-11
191,1.3922667743830046e-11
192,1.3981042980590218e-11
193,1.4031257393802192e-11
194,1.4074281566161858e-11
195,1.411020469966395e-11
196,1.4139755038789203e-11
197,1.4163380658661159e-11
198,1.418199771671588e-11
199,1.4196829072917154e-11
200,1.4208109592011296e-11
201,1.4216482382673502e-11
202,1.4222415754240406e-11
203,1.4226528493796911e-11
204,1.4229272791194985e-11
205,1.42312944426236e-11
206,1.4232617522649416e-11
207,1.4233789234289803e-11
208,1.4235236103990396e-11
209,1.4236942531096892e-11
210,1.4239347759986058e-11
211,1.4242631023075938e-11
212,1.4247570777963142e-11
213,1.4253224709889702e-11
214,1.4260622882452042e-11
215,1.4269483566999599e-11
216,1.4280311257067491e-11
217,1.4293209141659214e-11
218,1.4308083792311753e-11
219,1.4325501139870383e-11
220,1.4345722714315128e-11
221,1.4368505214061968e-11
222,1.4394212103218017e-11
223,1.442276597676274e-11
224,1.445477541276853e-11
225,1.4490231202711405e-11
226,1.4529638133636382e-11
227,1.4572994692125106e-11
228,1.4620636169419623e-11
229,1.4672922004296815e-11
230,1.472998625640328e-11
231,1.4792349487313903e-11
232,1.4860654569363874e-11
233,1.493498002072712e-11
234,1.501507235764557e-11
235,1.5101866794015044e-11
236,1.5195767668573473e-11
237,1.5296642237121622e-11
238,1.5404831377717302e-11
239,1.552040349247813e-11
240,1.5643255706180166e-11
241,1.5772943351541783e-11
242,1.5909569844493302e-11
243,1.6051775259462133e-11
244,1.6198782733534918e-11
245,1.6349229703660292e-11
246,1.6501776178288014e-11
247,1.6654788361778026e-11
248,1.6806501685474726e-11
249,1.6955540223500062e-11
250,1.7100167888187086e-11
251,1.7238532302779265e-11
252,1.7368151700605868e-11
253,1.7482491224007083e-11
254,1.7571508687483558e-11
255,1.761801969363659e-11
256,1.7598964797860035e-11
257,1.74906503413311e-11
258,1.7278831744687762e-11
259,1.6972332744263113e-11
260,1.661437624154375e-11
261,1.6284368124777377e-11
262,1.6079951570396513e-11
263,1.608225682148113e-11
264,1.632002207007055e-11
265,1.6757974405610604e-11
266,1.7317643137348705e-11
267,1.7911645201072203e-11
268,1.847075826591192e-11
269,1.8953298505996556e-11
270,1.9344000070933584e-11
271,1.964524301796293e-11
272,1.9868959191870616e-11
273,2.0030344112541595e-11
274,2.0144781020743016e-11
275,2.0224827471440078e-11
276,2.028110155270837e-11
277,2.0320458169111454e-11
278,2.0348871442626133e-11
279,2.036979081203499e-11
280,2.0386235665403883e-11
281,2.040036543343781e-11
282,2.041297688286576e-11
283,2.0425022755167402e-11
284,2.043741037609462e-11
285,2.044977598371163e-11
286,2.0462768544061053e-11


==> results/x7smm/angle_axis_error_03.csv <==
Index,Error
0,1.6883057536160649e-16
1,9.0802562838101e-13
2,1.785783389721553e-12
3,2.6301557065045878e-12
4,3.4535303556543893e-12
5,4.2863019250840274e-12
6,5.168030530664986e-12
7,6.128249776258263e-12
8,7.17187489544849e-12
9,8.269635301915465e-12
10,9.363779366257758e-12
11,1.0388580247084773e-11
12,1.1285479758858449e-11
13,1.2020517057079906e-11
14,1.2584749362396675e-11
15,1.2995728497097349e-11
16,1.3285708317518205e-11
17,1.3496194796226151e-11
18,1.3665801888411938e-11
19,1.3828045529084523e-11
20,1.4005300814344569e-11
21,1.4213385309059994e-11
22,1.4457829907016276e-11
23,1.4740973726396857e-11
24,1.5060137663101527e-11
25,1.5409685685551023e-11
26,1.5785655775398008e-11
27,1.6182825717426562e-11
28,1.6594841685234184e-11
29,1.7019510617389765e-11
30,1.745211850467642e-11
31,1.7891530558590496e-11
32,1.8333463294128777e-11
33,1.8778401949324276e-11
34,1.9224984008899304e-11
35,1.967213276442566e-11
36,2.011883074972302e-11
37,2.0565027699056602e-11
38,2.100939722722337e-11
39,2.1450216126010746e-11
40,2.188652182849072e-11
41,2.2316163711371542e-11
42,2.2735941957683492e-11
43,2.3141570645473022e-11
44,2.3527768839939682e-11
45,2.3889363088839442e-11
46,2.4219814327029523e-11
47,2.4511927890937738e-11
48,2.475924237012062e-11
49,2.495791291719478e-11
50,2.5107161731675855e-11
51,2.5212497899515143e-11
52,2.528712507461265e-11
53,2.535633425091845e-11
54,2.5456064093101124e-11
55,2.5632990851313287e-11
56,2.594036763670073e-11
57,2.6428574122637614e-11
58,2.7134019479618016e-11
59,2.8067982903087334e-11
60,2.920836909358481e-11
61,3.049949065205415e-11
62,3.186031093627663e-11
63,3.320212409615675e-11
64,3.444516409751269e-11
65,3.5530411880624045e-11
66,3.6428848582879854e-11
67,3.713923398635725e-11
68,3.768065299589093e-11
69,3.8086382479194556e-11
70,3.8396655030699476e-11
71,3.864923469830888e-11
72,3.8876252108593635e-11
73,3.9102285173701486e-11
74,3.9344296773573914e-11
75,3.9611247289726803e-11
76,3.9906843484602865e-11
77,4.022978915390419e-11
78,4.0575454391068605e-11
79,4.0937701318177834e-11
80,4.1309298717274836e-11
81,4.1682442373406666e-11
82,4.2050371999142066e-11
83,4.240566751321076e-11
84,4.2743995048605415e-11
85,4.306003890684086e-11
86,4.335105601119228e-11
87,4.3614214023574584e-11
88,4.384831252376045e-11
89,4.405335950598319e-11
90,4.4228682785655054e-11
91,4.437652699966913e-11
92,4.4498217475711253e-11
93,4.4595733709987375e-11
94,4.467206587619439e-11
95,4.472966704143739e-11
96,4.477164713072949e-11
97,4.480105129087006e-11
98,4.482088386369858e-11
99,4.4834156244996205e-11
100,4.484379814287386e-11
101,4.485268627251625e-11
102,4.486349145584557e-11
103,4.487814697751467e-11
104,4.489903227784077e-11
105,4.492807020151559e-11
106,4.496637710257947e-11
107,4.5015408129958917e-11
108,4.50765202125946e-11
109,4.5150593305475817e-11
110,4.523732543925273e-11
111,4.5337154154059514e-11
112,4.5449521912898034e-11
113,4.557373766200121e-11
114,4.57086953338787e-11
115,4.5853157301429373e-11
116,4.600557560968752e-11
117,4.616352987582768e-11
118,4.632468907913672e-11
119,4.648768200760647e-11
120,4.6649065199034414e-11
121,4.680674254309728e-11
122,4.695878185027169e-11
123,4.7102753174480674e-11
124,4.72370203953578e-11
125,4.736031642397652e-11
126,4.747186988520395e-11
127,4.757140103043664e-11
128,4.765815094765508e-11
129,4.7733270280982204e-11
130,4.779779894195065e-11
131,4.785222092992109e-11
132,4.7898362966341054e-11
133,4.793790989580361e-11
134,4.7972179734894897e-11
135,4.8003218452079517e-11
136,4.8032192998938443e-11
137,4.8060260421838197e-11
138,4.8088010062704524e-11
139,4.811624258148168e-11
140,4.814462971685781e-11
141,4.8172820145090484e-11
142,4.819959926949639e-11
143,4.822463897540668e-11
144,4.824643462180565e-11
145,4.8263834163709577e-11
146,4.8275943225088024e-11
147,4.828254177230673e-11
148,4.828397191964933e-11
149,4.8281433897536667e-11
150,4.827693920915199e-11
151,4.8273429294494e-11
152,4.8275647423993435e-11
153,4.8287945839492354e-11
154,4.8315617268211644e-11
155,4.836363862923255e-11
156,4.8436999401940097e-11
157,4.8539269114586764e-11
158,4.867207743631672e-11
159,4.8835935688425875e-11
160,4.902943812720139e-11
161,4.9248916478629837e-11
162,4.948888768896384e-11
163,4.97434645076876e-11
164,5.000622204843436e-11
165,5.027056250405748e-11
166,5.052962232356834e-11
167,5.077846856785901e-11
168,5.101213986231423e-11
169,5.1227817806983234e-11
170,5.142266496549418e-11
171,5.159569632146178e-11
172,5.1747092034161574e-11
173,5.1876607553760396e-11
174,5.198545420346427e-11
175,5.2074457946014544e-11
176,5.214564557002896e-11
177,5.220038480413658e-11
178,5.224056444101063e-11
179,5.226838938122779e-11
180,5.228411607795847e-11
181,5.228995028424143e-11
182,5.228716554010447e-11
183,5.227633823694615e-11
184,5.2258483331929736e-11
185,5.223469806288669e-11
186,5.220581146329956e-11
187,5.2172534986755774e-11
188,5.2135868594139665e-11
189,5.209701786006797e-11
190,5.20568705197374e-11
191,5.2016873493825316e-11
192,5.1978853625750005e-11
193,5.1945036165017313e-11
194,5.191751079812257e-11
195,5.1899991807705664e-11
196,5.1894160455106655e-11
197,5.1904906058746055e-11
198,5.193545970649852e-11
199,5.198936494988913e-11
200,5.2069503717515765e-11
201,5.217989796416101e-11
202,5.232239028032213e-11
203,5.2498451313221455e-11
204,5.270747718226337e-11
205,5.2948828832838254e-11
206,5.3220180986870155e-11
207,5.3517923302404775e-11
208,5.383600452301513e-11
209,5.416862126141989e-11
210,5.4509381122778863e-11
211,5.485013240576938e-11
212,5.5184203868121995e-11
213,5.550674971716181e-11
214,5.581133892365418e-11
215,5.609589392509877e-11
216,5.636002598179668e-11
217,5.660909596399342e-11
218,5.684874608744056e-11
219,5.709323045727515e-11
220,5.735968147502362e-11
221,5.7670770564463266e-11


==> results/x7smm/angle_axis_error_04.csv <==
Index,Error
0,6.206335383118183e-17
1,1.7408615867147605e-14
2,3.558704536743108e-14
3,5.417616058618315e-14
4,7.326958886953183e-14
5,9.259024669911036e-14
6,1.1201458470813364e-13
7,1.3143082528462901e-13
8,1.507713218409244e-13
9,1.6974888897177786e-13
10,1.8816032310176707e-13
11,2.0617051610685314e-13
12,2.2338432217101234e-13
13,2.397331512574838e-13
14,2.550169694361815e-13
15,2.6948663824942515e-13
16,2.826656522524172e-13
17,2.948582442272323e-13
18,3.0565393730415764e-13
19,3.1517899374543157e-13
20,3.23405843474192e-13
21,3.303368938187707e-13
22,3.3583584139415875e-13
23,3.4010914508376024e-13
24,3.4305026923351685e-13
25,3.446407175374913e-13
26,3.4506471506096596e-13
27,3.442704932343893e-13
28,3.423825207975485e-13
29,3.3926673626873183e-13
30,3.3502486888364183e-13
31,3.300255462109058e-13
32,3.239834478673084e-13
33,3.170183343783641e-13
34,3.0919578188151117e-13
35,3.008450437862069e-13
36,2.915524734860725e-13
37,2.818629776433383e-13
38,2.715889303740238e-13
39,2.610532220749295e-13
40,2.498282814803821e-13
41,2.3844211051006467e-13
42,2.269426085918206e-13
43,2.1517637451103773e-13
44,2.0346451456659767e-13
45,1.9196330030835185e-13
46,1.8053814019986374e-13
47,1.6933771138681415e-13
48,1.585961362607763e-13
49,1.4864851907340796e-13
50,1.3915921051953734e-13
51,1.3043634940914872e-13
52,1.2275677121463038e-13
53,1.1609790091766571e-13
54,1.1048802745981434e-13
55,1.0598920106732873e-13
56,1.0284006817671924e-13
57,1.0064664758001853e-13
58,9.952536487063792e-14
59,9.951471633245914e-14
60,1.0056832204613709e-13
61,1.0223941091061339e-13
62,1.0435430571691676e-13
63,1.0697881741367247e-13
64,1.097770604285006e-13
65,1.1271985296023007e-13
66,1.1605447896383064e-13
67,1.1912628466724915e-13
68,1.2216540541633886e-13
69,1.254082487692764e-13
70,1.2885526577414097e-13
71,1.3219951893247936e-13
72,1.3609930866369955e-13
73,1.4023783094137904e-13
74,1.447554101674055e-13
75,1.49628426998022e-13
76,1.5511322132931828e-13
77,1.613742732574291e-13
78,1.684300745300893e-13
79,1.7649927501339576e-13
80,1.854557196223478e-13
81,1.9521558150670672e-13
82,2.059861227918612e-13
83,2.1811158574993298e-13
84,2.3104144643442345e-13
85,2.453060651210421e-13
86,2.6037883604284646e-13
87,2.765929303534295e-13
88,2.9379668176862626e-13
89,3.1196423448122176e-13
90,3.310520916898243e-13
91,3.5065470014201416e-13
92,3.710801383469588e-13
93,3.92064607544816e-13
94,4.135992432212042e-13
95,4.353684242353798e-13
96,4.574253132134558e-13
97,4.797332738290319e-13
98,5.01833980301905e-13
99,5.239955412640968e-13
100,5.459051934620121e-13
101,5.675534446446309e-13
102,5.885209723514465e-13
103,6.088517754557349e-13
104,6.283682654932218e-13
105,6.468580002696421e-13
106,6.642313567341689e-13
107,6.805990036644442e-13
108,6.954247134580131e-13
109,7.087236405019961e-13
110,7.204147344936278e-13
111,7.302670486280034e-13
112,7.384328051492445e-13
113,7.444283990670928e-13
114,7.486133789416001e-13
115,7.506052386439006e-13
116,7.504275923648821e-13
117,7.481966232506029e-13
118,7.438343161271631e-13
119,7.37114006841936e-13
120,7.281109142328534e-13
121,7.171866685930214e-13
122,7.040979672314508e-13
123,6.88912092045009e-13
124,6.719535828311513e-13
125,6.529776725231774e-13
126,6.326057126751881e-13
127,6.105752476100164e-13
128,5.871753825041149e-13
129,5.625490974475268e-13
130,5.369704876661875e-13
131,5.10775403040602e-13
132,4.838005750491799e-13
133,4.565244535888508e-13
134,4.2936393681741105e-13
135,4.0205571287907723e-13
136,3.751945327336938e-13
137,3.485672029113377e-13
138,3.2263349600552893e-13
139,2.9758413608124615e-13
140,2.7323526716929824e-13
141,2.5036708058691715e-13
142,2.2848268845709743e-13
143,2.0820226907067696e-13
144,1.8912416687629555e-13
145,1.7138019547659812e-13
146,1.5506623595768008e-13
147,1.4055101824301197e-13
148,1.27173812981964e-13
149,1.1528515556652721e-13
150,1.05049658114242e-13
151,9.638996724642154e-14
152,8.901693962893089e-14
153,8.28478640227689e-14
154,7.838440040676971e-14
155,7.503970238614772e-14
156,7.273113317915713e-14
157,7.151433446500433e-14
158,7.102653426978034e-14
159,7.104562653752837e-14
160,7.158463881464375e-14
161,7.235470389080678e-14
162,7.333719691649669e-14
163,7.395877674364452e-14
164,7.442238254161093e-14
165,7.454592814038494e-14
166,7.45032912781304e-14
167,7.371099302127073e-14
168,7.240939896390313e-14
169,7.032471032223217e-14
170,6.781516018688011e-14
171,6.494615057842006e-14
172,6.158881707392853e-14
173,5.825595807690891e-14
174,5.55544486562302e-14
175,5.377796592937652e-14
176,5.3907489245478947e-14
177,5.667792011519806e-14
178,6.231084226770362e-14
179,7.040301330678733e-14
180,8.125437176686003e-14


==> results/x7smm/angle_axis_error_05.csv <==
Index,Error
0,2.4552312978479334e-16
1,4.3271131545988265e-14
2,8.461595868987313e-14
3,1.2381558593355834e-13
4,1.6091883337094493e-13
5,1.9563498571232143e-13
6,2.282382385492819e-13
7,2.583222803440761e-13
8,2.866602356467436e-13
9,3.1331073824608084e-13
10,3.3893569332651923e-13
11,3.6394960366316046e-13
12,3.8917366725921217e-13
13,4.158214029216013e-13
14,4.445847921064335e-13
15,4.776187373512138e-13
16,5.172287733259952e-13
17,5.658467767371602e-13
18,6.265513345136022e-13
19,7.039618015574492e-13
20,8.032160740530906e-13
21,9.30432030290773e-13
22,1.0933311075328416e-12
23,1.3009216561067199e-12
24,1.564127653131264e-12
25,1.896024411674764e-12
26,2.311207080209992e-12
27,2.8259059991120444e-12
28,3.4574075190653225e-12
29,4.223064488980788e-12
30,5.137167755257433e-12
31,6.207471266445261e-12
32,7.429982652240564e-12
33,8.781356363353862e-12
34,1.0211193005705157e-11
35,1.1635032453767717e-11
36,1.2932310904663514e-11
37,1.3953976565176797e-11
38,1.4544580364336101e-11
39,1.4575754362156004e-11
40,1.3988131852647583e-11
41,1.282236572770328e-11
42,1.1228313623568313e-11
43,9.448865107894666e-12
44,7.789458531318904e-12
45,6.578519805963986e-12
46,6.065803964733311e-12
47,6.247984004585111e-12
48,6.876602060946481e-12
49,7.688852046245944e-12
50,8.526027281927618e-12
51,9.315194910506801e-12
52,1.0029801493110482e-11
53,1.0665297364365403e-11
54,1.1227513683820702e-11
55,1.1725312481676733e-11
56,1.2168409382601874e-11
57,1.2565468331371479e-11
58,1.2924002875441282e-11
59,1.3249975290793459e-11
60,1.3547833902680835e-11
61,1.3820906520076966e-11
62,1.4071564047688726e-11
63,1.4301581890931052e-11
64,1.4511705183477764e-11
65,1.47028987845314e-11
66,1.487535284132794e-11
67,1.5029222269728026e-11
68,1.5165045000952874e-11
69,1.528279815686512e-11
70,1.5382963337127434e-11
71,1.546610049448715e-11
72,1.5532856395087398e-11
73,1.558392262527425e-11
74,1.5620237772739806e-11
75,1.564321289935018e-11
76,1.5653998727015283e-11
77,1.5654214804743547e-11
78,1.5645674738221635e-11
79,1.5629996990769307e-11
80,1.560933499384331e-11
81,1.5585911902614408e-11
82,1.556240600698999e-11
83,1.5540986582676834e-11
84,1.552433089654188e-11
85,1.5515796791506915e-11
86,1.5518472831773745e-11
87,1.5535481610417556e-11
88,1.5570710384542425e-11
89,1.5628023582417702e-11
90,1.571166936858217e-11
91,1.5825648317778138e-11
92,1.5975171456179952e-11
93,1.6165080670213266e-11
94,1.6399935181017214e-11
95,1.6684144025285362e-11
96,1.7020925344838386e-11
97,1.7409832048532927e-11
98,1.784645958197458e-11
99,1.8316766072571165e-11
100,1.87945850471545e-11
101,1.9237175858253753e-11
102,1.958554736789857e-11
103,1.9768234375828954e-11
104,1.971897331206018e-11
105,1.9397732460164644e-11
106,1.8818455194466316e-11
107,1.806085409539921e-11
108,1.7255318096592212e-11
109,1.653218114582649e-11
110,1.5963013397038335e-11
111,1.553937970248572e-11
112,1.5208841330407345e-11
113,1.4935984510795283e-11
114,1.4732481222078405e-11
115,1.464644890704876e-11
116,1.4725644514978703e-11
117,1.4987263680038382e-11
118,1.5408592336729743e-11
119,1.5941286676870542e-11
120,1.6529783734873542e-11
121,1.7126429008625998e-11
122,1.769687226406282e-11
123,1.8220509864131203e-11
124,1.868704674152237e-11
125,1.9093956545690683e-11
126,1.944329861702352e-11
127,1.974011328264107e-11
128,1.999035755347532e-11
129,2.019963169257566e-11
130,2.03745561291171e-11
131,2.052022316643497e-11
132,2.064174514365653e-11
133,2.0743212125711856e-11
134,2.082838638127018e-11
135,2.0900462886733467e-11
136,2.0962359831667857e-11
137,2.1016020806636805e-11
138,2.1063802232067208e-11
139,2.110761332610494e-11
140,2.114886699714862e-11
141,2.1188824500218188e-11
142,2.1229287400918616e-11
143,2.1271136069533637e-11
144,2.1316156535776358e-11
145,2.1364844609497254e-11
146,2.1419433410264557e-11
147,2.148073254730341e-11
148,2.155074929824709e-11
149,2.1631117202267935e-11
150,2.1724203293112032e-11
151,2.18323154880781e-11
152,2.195837433305826e-11
153,2.2106235573460068e-11
154,2.228054513497333e-11
155,2.2486941830912932e-11
156,2.2732962183939942e-11
157,2.302766906540317e-11
158,2.3382451719824444e-11
159,2.3812234434068455e-11
160,2.4335838858470055e-11
161,2.4976448815758068e-11
162,2.576258875813186e-11
163,2.6726905631543423e-11
164,2.790500295332922e-11
165,2.933117553336608e-11
166,3.1029788175732365e-11
167,3.3002865660501756e-11
168,3.521333451618993e-11
169,3.7567274617626595e-11
170,3.9902388064726664e-11
171,4.199408975436569e-11
172,4.359044515287002e-11
173,4.448353776887434e-11
174,4.460370675497116e-11
175,4.409924413580001e-11
176,4.334284239424031e-11
177,4.282256641910228e-11
178,4.2946591189952846e-11
179,4.388374561312585e-11
180,4.555677387941346e-11
181,4.7757544300929815e-11
182,5.0263327355108874e-11
183,5.28915089769924e-11
184,5.550793792493677e-11
185,5.801966768870477e-11
186,6.036685192104813e-11
187,6.251735166637922e-11
188,6.445917667777969e-11
189,6.619517936120185e-11
190,6.773603939609302e-11
191,6.90965332471918e-11
192,7.029214177710836e-11
193,7.133803325503199e-11
194,7.224696552656959e-11
195,7.303216329796206e-11
196,7.370670980295944e-11
197,7.428558468014624e-11
198,7.478968210747412e-11
199,7.524725151528421e-11
200,7.569741810796788e-11
201,7.619152065329988e-11
202,7.67927312521513e-11
203,7.75704911130745e-11
204,7.858787429482151e-11
205,7.98797199666952e-11
206,8.142863706513209e-11
207,8.314451534498943e-11
208,8.48727306697516e-11
209,8.643022283635746e-11
210,8.766278786824398e-11
211,8.848814374107785e-11
212,8.890775969626281e-11
213,8.898729701293619e-11
214,8.882392010720971e-11
215,8.851560153448723e-11
216,8.814300416145465e-11
217,8.776306658906593e-11
218,8.741147911633173e-11
219,8.71067913080091e-11
220,8.685607946923412e-11
221,8.665892122856071e-11
222,8.651063272148708e-11
223,8.640543246795412e-11
224,8.633609003343346e-11
225,8.629640434246303e-11
226,8.628034715105882e-11
227,8.628285094029998e-11
228,8.629916729669376e-11
229,8.632594578539272e-11
230,8.63605205027248e-11
231,8.640051148925307e-11
232,8.644338012071499e-11
233,8.648809966859013e-11
234,8.653318431098127e-11
235,8.657803584342747e-11
236,8.662140647976555e-11


==> results/x7smm/angle_axis_error_06.csv <==
Index,Error
0,2.7755575615628914e-17
1,7.0074557928210934e-12
2,1.3577648921856577e-11
3,1.881626613292722e-11
4,2.2597615107994463e-11
5,2.5175325929242893e-11
6,2.6880898236990082e-11
7,2.7994012097672173e-11
8,2.8715327173262107e-11
9,2.917897175574832e-11
10,2.947412789237136e-11
11,2.965786937487765e-11
12,2.976838177686886e-11
13,2.983096478569087e-11
14,2.986196097535932e-11
15,2.9872685189369555e-11
16,2.987096420827072e-11
17,2.9861390973758046e-11
18,2.984764858635114e-11
19,2.98316291509561e-11
20,2.981503289427234e-11
21,2.979875246046481e-11
22,2.978346239529961e-11
23,2.9769887083304484e-11
24,2.975763304253282e-11
25,2.974740093812026e-11
26,2.973885694413257e-11
27,2.973245979049085e-11
28,2.9728098231179815e-11
29,2.972566186084413e-11
30,2.972569908395131e-11
31,2.972768173375761e-11
32,2.973206279743536e-11
33,2.973835731603248e-11
34,2.974747833812742e-11
35,2.9759193226920324e-11
36,2.9773371160446865e-11
37,2.979063775599061e-11
38,2.9811014272210414e-11
39,2.98348189408147e-11
40,2.986247628479734e-11
41,2.989453496463894e-11
42,2.993181798887744e-11
43,2.997447657174067e-11
44,3.002359183074462e-11
45,3.008019382660995e-11
46,3.0145138233871675e-11
47,3.022044751495521e-11
48,3.030786159956647e-11
49,3.040943375682395e-11
50,3.052839881469388e-11
51,3.066886981434415e-11
52,3.0836118012978084e-11
53,3.103643396232491e-11
54,3.127829111620382e-11
55,3.1573852479310104e-11
56,3.1937861223022376e-11
57,3.239136767667902e-11
58,3.296048547256007e-11
59,3.367649611957928e-11
60,3.4576080654062946e-11
61,3.569184878242251e-11
62,3.704767241988984e-11
63,3.8657096419864913e-11
64,4.0555077306973874e-11
65,4.286041776505135e-11
66,4.575128225986673e-11
67,4.910559188661268e-11
68,5.200063293890347e-11
69,5.316715268083535e-11
70,5.282191773967107e-11
71,5.3569148607322075e-11
72,5.7722498603446135e-11
73,6.445831547188981e-11
74,7.151882907042917e-11
75,7.752232292568431e-11
76,8.213977870969647e-11
77,8.55422904054925e-11
78,8.802490185924648e-11
79,8.985459515632699e-11
80,9.123287488247047e-11
81,9.229979579739168e-11
82,9.314694100043589e-11
83,9.383294700770821e-11
84,9.43907102987803e-11
85,9.483837273203935e-11
86,9.518336377224142e-11
87,9.542426712310172e-11
88,9.555735053894045e-11
89,9.557586976628061e-11
90,9.547485774040513e-11
91,9.525143026478528e-11
92,9.49084865980192e-11
93,9.44539427701603e-11
94,9.39029933508615e-11
95,9.327624234630967e-11
96,9.259878919358999e-11
97,9.189847205115141e-11
98,9.120328366910463e-11
99,9.053974457494676e-11
100,8.992980327652284e-11
101,8.939173246296864e-11
102,8.89375379259579e-11
103,8.85744619372249e-11
104,8.830371736600531e-11
105,8.812263694826545e-11
106,8.802430095455813e-11
107,8.80001296676719e-11
108,8.804029594363827e-11
109,8.813291443129682e-11
110,8.8267980162803e-11
111,8.843467787611376e-11
112,8.862445897209676e-11
113,8.882961274653305e-11
114,8.904407664425278e-11
115,8.926330601102844e-11
116,8.948308334924205e-11
117,8.970126036719381e-11
118,8.991653966029735e-11
119,9.012837915663458e-11
120,9.033692679691098e-11
121,9.05426983933882e-11
122,9.074717853876973e-11
123,9.095177373129768e-11
124,9.115870102449506e-11
125,9.136993501679399e-11
126,9.158845092674085e-11
127,9.18165439806505e-11
128,9.205746312764456e-11
129,9.231335505493245e-11
130,9.258752707586693e-11
131,9.288163095018087e-11
132,9.319745294718769e-11
133,9.353583609453986e-11
134,9.389602657922579e-11
135,9.427579168458077e-11
136,9.467071790297172e-11
137,9.507308338343123e-11
138,9.547208338560361e-11
139,9.585388950906441e-11
140,9.620051188385527e-11
141,9.649161459418181e-11
142,9.67054750518287e-11
143,9.681921225659027e-11
144,9.681388382715238e-11
145,9.667467197679727e-11
146,9.639511798366829e-11
147,9.597867444244322e-11
148,9.543888086919396e-11
149,9.480022113401284e-11
150,9.409475156012264e-11
151,9.335978756319648e-11
152,9.263276755228168e-11
153,9.194917027115036e-11
154,9.133779395791079e-11
155,9.082037516558624e-11
156,9.04097532444852e-11
157,9.011099888399547e-11
158,8.992202889326196e-11
159,8.98353847624973e-11
160,8.983999195186138e-11
161,8.992163834713562e-11
162,9.006537172723625e-11
163,9.025712407686458e-11
164,9.048305086513378e-11
165,9.073171173045175e-11
166,9.099316637362084e-11
167,9.125977260823305e-11
168,9.152566919691241e-11
169,9.178690390866414e-11
170,9.20404547632366e-11
171,9.228569614107087e-11
172,9.252179624909405e-11
173,9.274915177361626e-11
174,9.296888721901748e-11
175,9.318170111291031e-11
176,9.338844981926572e-11
177,9.359073103229601e-11
178,9.378948882970529e-11
179,9.398567042944394e-11
180,9.418012826770912e-11
181,9.43730867174969e-11
182,9.456478059764841e-11
183,9.475491280810114e-11
184,9.494285314149618e-11
185,9.512746621176206e-11
186,9.530629945134061e-11
187,9.547649668016274e-11
188,9.563545016631639e-11
189,9.577751594874995e-11
190,9.589702636568153e-11
191,9.598694868948194e-11
192,9.603861439253583e-11
193,9.604177937763154e-11
194,9.59856252437771e-11
195,9.586000985889035e-11
196,9.56545941199864e-11
197,9.536416750370534e-11
198,9.498969608449793e-11
199,9.454332015009101e-11
200,9.40511654565608e-11
201,9.355717914815983e-11
202,9.311808584467929e-11
203,9.280171391658943e-11
204,9.267960125936003e-11
205,9.283063668121579e-11
206,9.335113326117767e-11
207,9.436657301203563e-11
208,9.600058537516881e-11
209,9.8289839800836e-11
210,1.0109234346935701e-10
211,1.0407509990876412e-10
212,1.0682312699719608e-10
213,1.0900059432581245e-10
214,1.1045168260302801e-10
215,1.1120464111279816e-10
216,1.1140373716495204e-10
217,1.112302739243478e-10
218,1.108466832350134e-10
219,1.1037101411097173e-10
220,1.0987847471752536e-10
221,1.0941149245597576e-10
222,1.0898924037489646e-10
223,1.0861778812287813e-10
224,1.0829724091657518e-10
225,1.0802337157070436e-10
226,1.0779154356982686e-10
227,1.0759669748024318e-10
228,1.074330650677479e-10
229,1.0729702182816418e-10
230,1.0718403138589345e-10
231,1.0709092100153089e-10
232,1.0701362724145765e-10
233,1.0695002217780306e-10
234,1.0689847999272716e-10
235,1.0685634376005884e-10
236,1.0682215052114365e-10
237,1.0679440434775018e-10
238,1.0677315356167499e-10
239,1.0675665291361429e-10
240,1.0674423873558494e-10
241,1.067357322380663e-10
242,1.0673003026580245e-10
243,1.0672685120578694e-10
244,1.0672715259305937e-10
245,1.0673000174813095e-10
246,1.067351297002414e-10
247,1.0674335802061711e-10
248,1.0675463490590178e-10
249,1.0676904522155471e-10
250,1.0678715692044545e-10
251,1.0680940133069588e-10
252,1.0683607383637244e-10
253,1.0686869863363638e-10
254,1.0690628710493668e-10
255,1.0695111827102454e-10
256,1.0700370821046597e-10
257,1.070644881242382e-10
258,1.0713348692590097e-10
259,1.0721225969441908e-10
260,1.0729955698013112e-10
261,1.073955061644948e-10
262,1.0749803979642402e-10
263,1.0760436902376512e-10
264,1.0770692478399069e-10
265,1.0779318519053916e-10
266,1.0784194895832618e-10
267,1.078135696584678e-10
268,1.076485066911857e-10
269,1.072634270634786e-10
270,1.065662048315098e-10
271,1.0548535060954678e-10
272,1.04017422325148e-10
273,1.0227327248612022e-10
274,1.0047442206838562e-10
275,9.888829549842777e-11
276,9.772320740878061e-11
277,9.705360168789325e-11
278,9.682738278082953e-11
279,9.693899200626799e-11
280,9.729628373244956e-11
281,9.784809226104941e-11
282,9.857231910392674e-11
283,9.946081313211249e-11
284,1.0051504170294035e-10
285,1.0175448253123602e-10
286,1.0323761775131159e-10
287,1.0508853070371063e-10
288,1.075310604938789e-10
289,1.1092361514980562e-10
290,1.1577165215333081e-10
291,1.2265544144669784e-10
292,1.320078633757395e-10
293,1.437306894904427e-10
294,1.5681784414463832e-10
295,1.6928335600825506e-10
296,1.7866885050268235e-10
297,1.8317039644263347e-10
298,1.8280423541425642e-10
299,1.7951822923124666e-10


==> results/x7smm/angle_axis_error_07.csv <==
Index,Error
0,6.938893903907228e-17
1,4.1799773419011826e-13
2,8.397836683853164e-13
3,1.2646955165788182e-12
4,1.6925818592049316e-12
5,2.1235407736352854e-12
6,2.5567926552165446e-12
7,2.992481418189599e-12
8,3.4304647917855067e-12
9,3.870535683372546e-12
10,4.3124995792432235e-12
11,4.756214823941092e-12
12,5.201628560405625e-12
13,5.649433698813796e-12
14,6.099210866761394e-12
15,6.551224784856988e-12
16,7.005950211455033e-12
17,7.464156826207222e-12
18,7.926579270578284e-12
19,8.394354787673102e-12
20,8.869464226018559e-12
21,9.354419660799183e-12
22,9.852976798202906e-12
23,1.0370904075322823e-11
24,1.0915302659710463e-11
25,1.149740700051035e-11
26,1.2131284146618399e-11
27,1.2837672219806135e-11
28,1.3643197281042778e-11
29,1.4583691256183727e-11
30,1.5703862009227043e-11
31,1.7058850040331284e-11
32,1.8712972954981684e-11
33,2.073517173864511e-11
34,2.3191361576037964e-11
35,2.613091135315385e-11
36,2.9564962629227045e-11
37,3.343758059690762e-11
38,3.75903015720542e-11
39,4.1728648844719707e-11
40,4.5409848686920266e-11
41,4.807803268471204e-11
42,4.9169596870275484e-11
43,4.829201535654698e-11
44,4.5417067947424494e-11
45,4.099188922641124e-11
46,3.5887163705908615e-11
47,3.119711071643145e-11
48,2.7974747975527915e-11
49,2.6926762520738368e-11
50,2.811001079191017e-11
51,3.096249476646778e-11
52,3.472368259014859e-11
53,3.8765529586357255e-11
54,4.26783766506588e-11
55,4.6237218069902135e-11
56,4.9346977243007766e-11
57,5.1993499389758835e-11
58,5.420699420072749e-11
59,5.603918329426928e-11
60,5.7546692219757527e-11
61,5.878464116873895e-11
62,5.980143659807828e-11
63,6.063886077964915e-11
64,6.133090672327198e-11
65,6.19059566107618e-11
66,6.238663863206728e-11
67,6.279103137290794e-11
68,6.313401474369092e-11
69,6.342733299239575e-11
70,6.368035221694212e-11
71,6.390097647096158e-11
72,6.409541439947918e-11
73,6.426890889495244e-11
74,6.44259975815156e-11
75,6.457000460417638e-11
76,6.470425390107898e-11
77,6.483185124251556e-11
78,6.49548051993683e-11
79,6.507575049872212e-11
80,6.519654249531615e-11
81,6.531960062914912e-11
82,6.544690961147977e-11
83,6.55805025467315e-11
84,6.572286919949958e-11
85,6.587636373117044e-11
86,6.604388834966971e-11
87,6.622857732785819e-11
88,6.643412123854548e-11
89,6.666477552482817e-11
90,6.692531620715313e-11
91,6.722197826389266e-11
92,6.756157774654452e-11
93,6.795279810380045e-11
94,6.840602197090978e-11
95,6.893351028444017e-11
96,6.955022876130211e-11
97,7.027499801503946e-11
98,7.112926715937987e-11
99,7.213935067869379e-11
100,7.333577669469007e-11
101,7.475290177814244e-11
102,7.642758217586648e-11
103,7.839560786487054e-11
104,8.068515210556734e-11
105,8.330324692454574e-11
106,8.621826461410984e-11
107,8.932884683491777e-11
108,9.243156159203466e-11
109,9.518836944144049e-11
110,9.712283083425585e-11
111,9.767593030756396e-11
112,9.635180306526275e-11
113,9.293908753222477e-11
114,8.772897371009778e-11
115,8.158969181792782e-11
116,7.580543997208241e-11
117,7.170987721859552e-11
118,7.025386857796388e-11
119,7.169211216534072e-11
120,7.557168024583635e-11
121,8.103340701977851e-11
122,8.718537636771976e-11
123,9.333159140485827e-11
124,9.903057026528648e-11
125,1.0406125180783131e-10
126,1.083557049448659e-10
127,1.119377971711818e-10
128,1.1487827392991516e-10
129,1.1726481445929932e-10
130,1.1918516961493646e-10
131,1.207194281130017e-10
132,1.2193640765429603e-10
133,1.2289442116371353e-10
134,1.2364022077328643e-10
135,1.242129138954581e-10
136,1.2464319853130102e-10
137,1.2495553378683178e-10
138,1.251701435295809e-10
139,1.253028426960162e-10
140,1.2536670482961952e-10
141,1.2537249546508184e-10
142,1.2532866724983202e-10
143,1.2524213689348616e-10
144,1.2511878949814773e-10
145,1.2496365488282994e-10
146,1.247804752334472e-10
147,1.2457272374520178e-10
148,1.2434337776815007e-10
149,1.2409506850678478e-10
150,1.2382956585731576e-10
151,1.2354899032572468e-10
152,1.2325529956197454e-10
153,1.2295004867769713e-10
154,1.2263412530649693e-10
155,1.223098991916904e-10
156,1.2197849026049197e-10
157,1.216418066661282e-10
158,1.2130136223109233e-10
159,1.2095934597892916e-10
160,1.2061854732079578e-10
161,1.2028136930795451e-10
162,1.1995155717629224e-10
163,1.1963236761695331e-10
164,1.1932788233808445e-10
165,1.1904187697099683e-10
166,1.187790419644225e-10
167,1.1854304316138417e-10
168,1.1833751116977062e-10
169,1.1816530803410998e-10
170,1.1802917084811966e-10
171,1.179301716654804e-10
172,1.1786869223637658e-10
173,1.178434413229946e-10
174,1.1785334516132327e-10
175,1.1789515193559054e-10
176,1.1796563770339385e-10
177,1.180609938775922e-10
178,1.1817685073332087e-10
179,1.1830897971608856e-10
180,1.1845344839522254e-10
181,1.1860597387398408e-10
182,1.1876288728092432e-10
183,1.1892159888663158e-10
184,1.190794546198822e-10
185,1.1923506990456753e-10
186,1.193862827342355e-10
187,1.1953224274077378e-10
188,1.1967229446248902e-10
189,1.1980587660143552e-10
190,1.1993254818132752e-10
191,1.2005196078843365e-10
192,1.2016346113586258e-10
193,1.2026665271862755e-10
194,1.203598382951211e-10
195,1.2044206692033507e-10
196,1.2051126319035237e-10
197,1.205657164319838e-10
198,1.206025253327577e-10
199,1.2061920014114738e-10
200,1.2061228398984792e-10
201,1.205792742295829e-10
202,1.2051693041976313e-10
203,1.2042281962778597e-10
204,1.202952642864018e-10
205,1.2013283336366675e-10
206,1.199356175509198e-10
207,1.1970422996138712e-10
208,1.1944039278933394e-10
209,1.1914684893392805e-10
210,1.1882674127695149e-10
211,1.1848428313877812e-10
212,1.181235915397754e-10
213,1.177487686926823e-10
214,1.173638566062197e-10
215,1.1697249129091222e-10
216,1.165778862543051e-10
217,1.1618206064788351e-10
218,1.1578653758754395e-10
219,1.1539315853479188e-10
220,1.1500198534212661e-10
221,1.1461313513530872e-10
222,1.142265909246273e-10
223,1.1384208295746376e-10
224,1.1345895897221729e-10
225,1.1307697239059918e-10
226,1.1269570719029018e-10
227,1.1231511991091943e-10
228,1.1193468414135366e-10
229,1.1155503438533131e-10
230,1.1117629237496594e-10
231,1.1079913097177738e-10
232,1.1042438253291121e-10


==> results/x7smm/angle_axis_error_08.csv <==
Index,Error
0,1.3877787807814457e-17
1,2.3500698010054253e-12
2,4.693084426003626e-12
3,6.950769473418067e-12
4,9.065283085950531e-12
5,1.1000574262488968e-11
6,1.2739158092183847e-11
7,1.4277369023283434e-11
8,1.5621306835627023e-11
9,1.6782584222940253e-11
10,1.7775991822113257e-11
11,1.8618334749127657e-11
12,1.932613320355899e-11
13,1.991591482668354e-11
14,2.0402567758245627e-11
15,2.0800365100703297e-11
16,2.1122899391638135e-11
17,2.138135251801289e-11
18,2.1586294083073196e-11
19,2.1747167337777192e-11
20,2.1872209806011474e-11
21,2.196827962263705e-11
22,2.204172660381531e-11
23,2.209753616245479e-11
24,2.2139451395686486e-11
25,2.2171027461432844e-11
26,2.219442153200926e-11
27,2.2211106977837036e-11
28,2.2222108739706832e-11
29,2.2228082264927395e-11
30,2.222899803279442e-11
31,2.2223688335745025e-11
32,2.2212092490653906e-11
33,2.2192834275807462e-11
34,2.216472640746455e-11
35,2.2126783431489057e-11
36,2.2077513516933918e-11
37,2.201578395033345e-11
38,2.1941651647287054e-11
39,2.1853370358131153e-11
40,2.1751567489401208e-11
41,2.1635661802682678e-11
42,2.1506814271285134e-11
43,2.1365741905366868e-11
44,2.121293368860906e-11
45,2.1050712350301876e-11
46,2.0881295710477e-11
47,2.0707281828079576e-11
48,2.05310487250986e-11
49,2.0355429433790557e-11
50,2.0183848941727388e-11
51,2.0019871175177705e-11
52,1.986667727194514e-11
53,1.972708971900715e-11
54,1.9605551934603875e-11
55,1.950522570908966e-11
56,1.942886581408723e-11
57,1.9379926763768386e-11
58,1.9360951223012964e-11
59,1.93751804760072e-11
60,1.9425486345979086e-11
61,1.9514883028390962e-11
62,1.9646727324610713e-11
63,1.9825486633753286e-11
64,2.0056139463485954e-11
65,2.0344349538194756e-11
66,2.0696791142929058e-11
67,2.11198005613543e-11
68,2.161873482636029e-11
69,2.219426732491233e-11
70,2.284248887991857e-11
71,2.354908464472319e-11
72,2.4290820223208035e-11
73,2.5038475337416068e-11
74,2.5761610593147037e-11
75,2.644362562224547e-11
76,2.709351237481291e-11
77,2.7756729928921713e-11
78,2.8511490362043665e-11
79,2.9446528721828116e-11
80,3.0624592749570587e-11
81,3.2047566460306235e-11
82,3.364730124894991e-11
83,3.531096362681379e-11
84,3.691395909342663e-11
85,3.8359397253451046e-11
86,3.958958152043001e-11
87,4.0590251425491834e-11
88,4.1378192435487354e-11
89,4.198612886869861e-11
90,4.245322521644618e-11
91,4.281368509825728e-11
92,4.309659693993722e-11
93,4.332319501920538e-11
94,4.350895477651116e-11
95,4.366452820767944e-11
96,4.379625274398544e-11
97,4.390937954863032e-11
98,4.400764590015875e-11
99,4.4094629049517374e-11
100,4.417205425900222e-11
101,4.424172759635615e-11
102,4.4305869391636196e-11
103,4.4365451737022044e-11
104,4.44223691254227e-11
105,4.4476864912486454e-11
106,4.452990477320022e-11
107,4.458349536769931e-11
108,4.463750984676713e-11
109,4.46933383015818e-11
110,4.4752399304235416e-11
111,4.481596907592549e-11
112,4.4885569305766855e-11
113,4.496198476661739e-11
114,4.504644609633067e-11
115,4.514098926300077e-11
116,4.5248238049813104e-11
117,4.5369064742949564e-11
118,4.550620242816682e-11
119,4.566125802242953e-11
120,4.5836855606061884e-11
121,4.603450661875439e-11
122,4.62553403273216e-11
123,4.6500072909210205e-11
124,4.676807773519502e-11
125,4.7057595970718794e-11
126,4.736295654749228e-11
127,4.767641298456144e-11
128,4.798538640804227e-11
129,4.8272419883960596e-11
130,4.851289918327993e-11
131,4.867721061597612e-11
132,4.8730574485441726e-11
133,4.8634587849680535e-11
134,4.835179705325472e-11
135,4.7856500013014755e-11
136,4.7136827927903884e-11
137,4.620734563320348e-11
138,4.511211105843327e-11
139,4.39238437895649e-11
140,4.273889781460722e-11
141,4.165648618256799e-11
142,4.076474835406767e-11
143,4.0124555791882766e-11
144,3.976259327341466e-11
145,3.9675106539242076e-11
146,3.983764328983979e-11
147,4.021429861892253e-11
148,4.076724239884075e-11
149,4.1459311737504774e-11
150,4.225832255495056e-11
151,4.313474745926959e-11
152,4.4063205635416814e-11
153,4.5022076245259956e-11
154,4.599455594317939e-11
155,4.69672178590409e-11
156,4.7928290072483405e-11
157,4.8870081218906076e-11
158,4.978687458455161e-11
159,5.067533328079522e-11
160,5.1536820315512215e-11
161,5.237601825557591e-11
162,5.3204689235778993e-11
163,5.4040244755334296e-11
164,5.490952841630342e-11
165,5.5845889476767096e-11
166,5.6886723067902396e-11
167,5.806910727920323e-11
168,5.942079291748178e-11
169,6.09503872850219e-11
170,6.264572449893124e-11
171,6.447257361267716e-11
172,6.638331908251859e-11
173,6.832360470950615e-11
174,7.023710036190017e-11
175,7.206543368010685e-11
176,7.374771750855733e-11
177,7.522542154079098e-11
178,7.646275495048837e-11
179,7.745356304913001e-11
180,7.822769887993618e-11
181,7.88376045410254e-11
182,7.934142748914547e-11
183,7.97889610392076e-11
184,8.021492004343196e-11
185,8.063829697445358e-11
186,8.106570173109516e-11
187,8.14968870878439e-11
188,8.1925921220684e-11
189,8.234963582931215e-11
190,8.276170528873494e-11
191,8.315904684043142e-11
192,8.353959558482636e-11
193,8.390152950456611e-11
194,8.424442712033255e-11
195,8.456942689521042e-11
196,8.487620003409594e-11
197,8.516652361739258e-11
198,8.544136987934254e-11
199,8.570268659906405e-11
200,8.595140929851542e-11
201,8.618932419689341e-11
202,8.641718587691748e-11
203,8.663689021060406e-11
204,8.684999386912759e-11
205,8.705792059071612e-11
206,8.726179251146177e-11
207,8.746326886931081e-11
208,8.766325049212157e-11
209,8.786377695937815e-11
210,8.806637384946252e-11
211,8.827190080712931e-11
212,8.848186087362955e-11
213,8.869841309637885e-11
214,8.892300414937002e-11
215,8.915710756135524e-11
216,8.940234381558349e-11
217,8.966010478709059e-11
218,8.993138890257071e-11
219,9.021747088126982e-11
220,9.051782078731553e-11
221,9.083129250237718e-11
222,9.115632305033319e-11
223,9.148915922762221e-11
224,9.182543774907484e-11
225,9.216038710452972e-11
226,9.249098352329399e-11
227,9.282041537769617e-11
228,9.316420903239576e-11
229,9.35565177264396e-11
230,9.40590141088512e-11
231,9.476264346688153e-11
232,9.578301934532649e-11
233,9.72360577616048e-11
234,9.920157168318319e-11
235,1.0167799961812081e-10
236,1.0455107785947479e-10
237,1.0759843390189618e-10
238,1.1053678726950903e-10
239,1.1309618712972072e-10
240,1.1508797733536046e-10
241,1.164397746025407e-10
242,1.171905844135238e-10
243,1.1745692027839718e-10


==> results/x7smm/angle_axis_error_09.csv <==
Index,Error
0,1.3597399555105182e-16
1,1.0439740928950249e-13
2,2.0892055960791158e-13
3,3.135326482110698e-13
4,4.1857333205054433e-13
5,5.24486236698617e-13
6,6.303613965804022e-13
7,7.370262292417857e-13
8,8.438509318356049e-13
9,9.512652310906703e-13
10,1.0583979230738056e-12
11,1.1651403473836316e-12
12,1.27153730805332e-12
13,1.3773254572607555e-12
14,1.482210948550725e-12
15,1.5858700497316655e-12
16,1.6880460959513138e-12
17,1.7887286285933542e-12
18,1.888142048856402e-12
19,1.9857101977609535e-12
20,2.0817263268024453e-12
21,2.1758794545982056e-12
22,2.268190386825469e-12
23,2.3589916846697296e-12
24,2.4483972219261152e-12
25,2.536357113916403e-12
26,2.6230404466761883e-12
27,2.7086182451808825e-12
28,2.7934876722353636e-12
29,2.8775558064992244e-12
30,2.9607330104469238e-12
31,3.0439477316794997e-12
32,3.1270325473369e-12
33,3.210128589186046e-12
34,3.2932008508478095e-12
35,3.37695768707611e-12
36,3.4607434844990352e-12
37,3.545257726111171e-12
38,3.6303997392039026e-12
39,3.7161138611052166e-12
40,3.802368587530114e-12
41,3.888969237696799e-12
42,3.9758347227435255e-12
43,4.063092202897525e-12
44,4.150572533489822e-12
45,4.2374683184941885e-12
46,4.323727100011801e-12
47,4.409163840597672e-12
48,4.493149444153241e-12
49,4.5762251664952285e-12
50,4.656974821081764e-12
51,4.735297766919925e-12
52,4.81091292578507e-12
53,4.883593669649196e-12
54,4.952570942947105e-12
55,5.017510996260533e-12
56,5.0783700019779e-12
57,5.134522915039094e-12
58,5.185974043732962e-12
59,5.2328711985667965e-12
60,5.274916087454512e-12
61,5.311591943013504e-12
62,5.343931632621451e-12
63,5.371542107749452e-12
64,5.394768139541742e-12
65,5.413802287229242e-12
66,5.4287835083047276e-12
67,5.440533291746516e-12
68,5.4491023101150505e-12
69,5.455170536597764e-12
70,5.4587629019999625e-12
71,5.461137512595806e-12
72,5.462269944101933e-12
73,5.462800594330448e-12
74,5.463351988234919e-12
75,5.464258676732428e-12
76,5.466704701021143e-12
77,5.4711036328042686e-12
78,5.477981837258804e-12
79,5.48816309415202e-12
80,5.5024626032285266e-12
81,5.521758288441904e-12
82,5.546356116119497e-12
83,5.5771846020449424e-12
84,5.614770289333584e-12
85,5.658998757638295e-12
86,5.709972897592538e-12
87,5.767294319620226e-12
88,5.830287652854904e-12
89,5.896904226003882e-12
90,5.965546024638366e-12
91,6.032798057861364e-12
92,6.0945870894297e-12
93,6.146564911599122e-12
94,6.183539643916893e-12
95,6.200002126069754e-12
96,6.189530167064803e-12
97,6.146739061869849e-12
98,6.067711690380704e-12
99,5.949251123889577e-12
100,5.790615862558595e-12
101,5.594599801833207e-12
102,5.36620817808516e-12
103,5.114205060426824e-12
104,4.85032401893005e-12
105,4.5888942825522005e-12
106,4.344161421933726e-12
107,4.13049357268016e-12
108,3.9590459116372755e-12
109,3.836508711747335e-12
110,3.76279340834998e-12
111,3.734314439590809e-12
112,3.742669852062703e-12
113,3.7790216949719475e-12
114,3.834627085139446e-12
115,3.902464667479147e-12
116,3.977101638222442e-12
117,4.0554233501097755e-12
118,4.135300283958937e-12
119,4.215651127331082e-12
120,4.296372457559465e-12
121,4.37576365068375e-12
122,4.4544858842810274e-12
123,4.532289598583291e-12
124,4.60873027745445e-12
125,4.683813774630462e-12
126,4.757402494105282e-12
127,4.8298553894635914e-12
128,4.901157656130333e-12
129,4.971264251175167e-12
130,5.041431032843614e-12
131,5.111145336988845e-12
132,5.181633469355664e-12
133,5.253635655743265e-12
134,5.327786380435221e-12
135,5.405054895376178e-12
136,5.486113993776199e-12
137,5.572184752973556e-12
138,5.663435233150138e-12
139,5.7612192152342176e-12
140,5.8657660847237295e-12
141,5.977377317700583e-12
142,6.096068528471538e-12
143,6.221375034482774e-12
144,6.352552842941475e-12
145,6.488222762301561e-12
146,6.625916770814355e-12
147,6.762886583648303e-12
148,6.894584156992547e-12
149,7.0164833878039e-12
150,7.122792000236346e-12
151,7.2065597506037496e-12
152,7.260960732943529e-12
153,7.277843267731315e-12
154,7.249914562020145e-12
155,7.171444197969175e-12
156,7.036571354700704e-12
157,6.8430583437709475e-12
158,6.5902220714389315e-12
159,6.281634698964958e-12
160,5.9228900139411534e-12
161,5.52447467377592e-12
162,5.098383443071762e-12
163,4.659313522272943e-12
164,4.222893403684613e-12
165,3.804009455815904e-12
166,3.4169681560259387e-12
167,3.0735763773178253e-12
168,2.7830454461856244e-12
169,2.5514759257146255e-12
170,2.38101176542001e-12
171,2.271218552664788e-12
172,2.218553309413184e-12
173,2.217381509875231e-12
174,2.26008078898848e-12
175,2.3393060669097925e-12
176,2.4466611291846464e-12
177,2.5752351942341738e-12
178,2.7183149796532912e-12
179,2.870327530790518e-12
180,3.0267751159970625e-12
181,3.1838715517613595e-12
182,3.3388781097598747e-12
183,3.4899485226959684e-12
184,3.6358353961875227e-12
185,3.77575086485667e-12
186,3.909645112265394e-12
187,4.037594374530744e-12
188,4.1600686435801205e-12
189,4.27766616460189e-12
190,4.390939515688085e-12
191,4.500923239733329e-12
192,4.608220732649696e-12
193,4.7135124392706015e-12


==> results/x7smm/multiplicity.csv <==
Multiplicity,Occurrences
4,70
5,11
6,6
7,15
8,313
9,62
10,11
11,5
12,1
14,1
15,1
18,1
19,2
20,1
